Design, Validation, and Case Studies of 2D-VSR-Sim, an Optimization-friendly Simulator of 2-D Voxel-based Soft Robots

Voxel-based soft robots (VSRs) are aggregations of soft blocks whose design is amenable to optimization. We here present a software, 2D-VSR-Sim, for facilitating research concerning the optimization of VSRs body and brain. The software, written in Java, provides consistent interfaces for all the VSRs aspects suitable for optimization and considers by design the presence of sensing, i.e., the possibility of exploiting the feedback from the environment for controlling the VSR. We experimentally characterize, from a mechanical point of view, the VSRs that can be simulated with 2D-VSR-Sim and we discuss the computational burden of the simulation. Finally, we show how 2D-VSR-Sim can be used to repeat the experiments of significant previous studies and, in perspective, to provide experimental answers to a variety of research questions.

==> data/cantilever-dynamic-fs.txt <==
st y fs
0.0166666666666667 -0.0642830923965079 4
0.183333333333333 -2.47479012863804 4
0.35 -3.84762598428449 4
0.516666666666667 -4.77852643287659 4
0.683333333333334 -5.49498882437059 4
0.850000000000001 -5.92544547939426 4
1.01666666666667 -6.09920219078094 4
1.18333333333333 -6.16364193595755 4
1.35 -6.16625694066773 4
1.51666666666667 -6.11265811688841 4
1.68333333333333 -6.02015753165079 4
1.85 -5.92914985618824 4
2.01666666666666 -5.88350742963484 4
2.18333333333333 -5.89767071029489 4
2.35 -5.94982117117014 4
2.51666666666666 -6.00109356337941 4
2.68333333333333 -6.0133588194888 4
2.84999999999999 -5.95930065895924 4
3.01666666666666 -5.82979379621177 4
3.18333333333333 -5.63403337920585 4
3.34999999999999 -5.39003135390556 4
3.51666666666666 -5.11430938887004 4
3.68333333333333 -4.81880760419356 4
3.84999999999999 -4.51356710656081 4
4.01666666666666 -4.20929986328602 4
4.18333333333332 -3.91689396245204 4
4.34999999999999 -3.64514278460952 4
4.51666666666666 -3.39898488773411 4
4.68333333333332 -3.17907475792465 4
4.84999999999999 -2.98239035166477 4
5.01666666666665 -2.80356101453553 4
5.18333333333332 -2.63660539921543 4
5.34999999999999 -2.47647470228425 4
5.51666666666665 -2.31983692803593 4
5.68333333333332 -2.16505480933617 4
5.84999999999998 -2.0117548977747 4
6.01666666666665 -1.86040151262674 4
6.18333333333332 -1.71203925350482 4
6.34999999999998 -1.56814595176004 4
6.51666666666665 -1.4304684761908 4
6.68333333333331 -1.30076852126131 4
6.84999999999998 -1.18050887930097 4
7.01666666666665 -1.07058251849375 4
7.18333333333331 -0.971182150613103 4
7.34999999999998 -0.881842545287327 4
7.51666666666665 -0.801614649120186 4
7.68333333333331 -0.729292506564956 4
7.84999999999998 -0.663620058794365 4
8.01666666666664 -0.603438532423642 4
8.18333333333332 -0.547771090456067 4
8.34999999999999 -0.495861803010229 4
8.51666666666667 -0.447187129945295 4
8.68333333333334 -0.401448093550972 4
8.85000000000002 -0.358542230525817 4
9.01666666666669 -0.318513727708247 4
9.18333333333337 -0.281486712922479 4
9.35000000000004 -0.247593978728684 4
9.51666666666672 -0.216916400177023 4
9.68333333333339 -0.189444492349082 4
9.85000000000007 -0.165065893871116 4
10.0166666666667 -0.14357509421589 4
10.1833333333334 -0.124697410036774 4
10.3500000000001 -0.108118718883478 4
10.5166666666668 -0.093514758569345 4
10.6833333333334 -0.0805764680421532 4
10.8500000000001 -0.0690297262565309 4
11.0166666666668 -0.058648675971444 4
11.1833333333335 -0.0492620173668215 4
11.3500000000001 -0.0407520492977227 4
11.5166666666668 -0.0330471642058399 4
11.6833333333335 -0.0261096476264377 4
11.8500000000002 -0.0199213966162972 4
12.0166666666668 -0.0144703006142315 4
12.1833333333335 -0.00973942577283182 4
12.3500000000002 -0.0057001620948185 4
12.5166666666669 -0.00230944131743627 4
12.6833333333335 0.000489585526310066 4
12.8500000000002 0.0027643709800742 4
13.0166666666669 0.00458831592468911 4
13.1833333333336 0.00603557736636873 4
13.3500000000002 0.00717613517971927 4
13.5166666666669 0.00807176473801618 4
13.6833333333336 0.00822618785018747 4
13.8500000000003 0.00822618785018747 4
14.0166666666669 0.00822618785018747 4
14.1833333333336 0.00822618785018747 4
14.3500000000003 0.00822618785018747 4
14.516666666667 0.00822618785018747 4
14.6833333333336 0.00822618785018747 4
14.8500000000003 0.00822618785018747 4
0.0333333333333333 -0.145472649894245 15
0.2 -1.66452885385235 15
0.366666666666667 -2.39766532599234 15
0.533333333333333 -2.68820958250482 15
0.700000000000001 -2.99914081773461 15
0.866666666666668 -3.03491848338079 15
1.03333333333333 -2.46134171373228 15
1.2 -1.61282419824678 15
1.36666666666667 -0.867189561820915 15
1.53333333333333 -0.230542975222086 15
1.7 0.409464791742117 15
1.86666666666666 0.957724674369672 15
2.03333333333333 1.25936659699111 15
2.2 1.31984891572208 15
2.36666666666666 1.24341809240361 15
2.53333333333333 1.07187654071065 15
2.7 0.795589116674464 15
2.86666666666666 0.45110606376095 15
3.03333333333333 0.117096801670598 15
3.19999999999999 -0.158830049860594 15
3.36666666666666 -0.37164598738137 15
3.53333333333333 -0.51692542606748 15
3.69999999999999 -0.579309552930084 15
3.86666666666666 -0.558506945027055 15
4.03333333333332 -0.476225378951227 15
4.19999999999999 -0.357548547185885 15
4.36666666666666 -0.219186607630732 15
4.53333333333332 -0.0764646852404063 15
4.69999999999999 0.0521700975188786 15
4.86666666666665 0.151754314344359 15
5.03333333333332 0.21641889369112 15
5.19999999999999 0.246412762845697 15
5.36666666666665 0.24398381848383 15
5.53333333333332 0.213650812529039 15
5.69999999999999 0.16348099443384 15
5.86666666666665 0.103303657191447 15
6.03333333333332 0.0417800726716564 15
6.19999999999998 -0.014326410185852 15
6.36666666666665 -0.0596666534967447 15
6.53333333333332 -0.0905588422308874 15
6.69999999999998 -0.105763615438466 15
6.86666666666665 -0.106341466696051 15
7.03333333333331 -0.0948235201801495 15
7.19999999999998 -0.0744670134107395 15
7.36666666666665 -0.0489099518635285 15
7.53333333333331 -0.0220079545174769 15
7.69999999999998 0.00283986280097182 15
7.86666666666664 0.0231617321325004 15
8.03333333333331 0.0374702435476486 15
8.19999999999999 0.0451327175215823 15
8.36666666666666 0.0463464869766348 15
8.53333333333334 0.0420557787903668 15
8.70000000000001 0.0336779924870285 15
8.86666666666669 0.0228804672642013 15
9.03333333333336 0.0112769005010804 15
9.20000000000004 0.000320919917012219 15
9.36666666666671 -0.00883795465383841 15
9.53333333333339 -0.0154469229277936 15
9.70000000000006 -0.0191850126558109 15
9.86666666666674 -0.0201097854082839 15
10.0333333333334 -0.0185874311108165 15
10.2000000000001 -0.0152048093758843 15
10.3666666666668 -0.0106493617693495 15
10.5333333333334 -0.00563627912188736 15
10.7000000000001 -0.00082186540360496 15
10.8666666666668 0.00327747629051345 15
11.0333333333335 0.0063173661252236 15
11.2000000000001 0.00812991549855013 15
11.3666666666668 0.00870956643580456 15
11.5333333333335 0.00819720363208276 15
11.7000000000002 0.00716128028122753 15
11.8666666666668 0.00716128028122753 15
12.0333333333335 0.00716128028122753 15
12.2000000000002 0.00716128028122753 15
12.3666666666669 0.00716128028122753 15
12.5333333333335 0.00716128028122753 15
12.7000000000002 0.00716128028122753 15
12.8666666666669 0.00716128028122753 15
13.0333333333336 0.00716128028122753 15
13.2000000000002 0.00716128028122753 15
13.3666666666669 0.00716128028122753 15
13.5333333333336 0.00716128028122753 15
13.7000000000003 0.00716128028122753 15
13.8666666666669 0.00716128028122753 15
14.0333333333336 0.00716128028122753 15
14.2000000000003 0.00716128028122753 15
14.366666666667 0.00716128028122753 15
14.5333333333336 0.00716128028122753 15
14.7000000000003 0.00716128028122753 15
14.866666666667 0.00716128028122753 15
0.05 -0.319325894884209 8
0.216666666666667 -2.1807145473551 8
0.383333333333333 -3.25128473033078 8
0.55 -3.80489136469801 8
0.716666666666667 -4.06269548131263 8
0.883333333333334 -4.15125619545427 8
1.05 -4.23325154809833 8
1.21666666666667 -4.42459516992064 8
1.38333333333333 -4.56399907640754 8
1.55 -4.46280434144009 8
1.71666666666667 -4.09944157011009 8
1.88333333333333 -3.5574000208318 8
2.05 -2.93708761801792 8
2.21666666666666 -2.3393308876843 8
2.38333333333333 -1.83017958158307 8
2.55 -1.41055243230084 8
2.71666666666666 -1.03804033705098 8
2.88333333333333 -0.673702706317567 8
3.04999999999999 -0.306817947874332 8
3.21666666666666 0.0468805287885701 8
3.38333333333333 0.357474642495607 8
3.54999999999999 0.597623201181698 8
3.71666666666666 0.757046956599503 8
3.88333333333332 0.845461140472779 8
4.04999999999999 0.883936601112023 8
4.21666666666666 0.892919803589699 8
4.38333333333332 0.884204113092224 8
4.54999999999999 0.859555523361976 8
4.71666666666666 0.814952716014975 8
4.88333333333332 0.747055892411829 8
5.04999999999999 0.657733773268916 8
5.21666666666665 0.554442351281409 8
5.38333333333332 0.447231234333206 8
5.54999999999999 0.344798770880999 8
5.71666666666665 0.251932420046256 8
5.88333333333332 0.169346190381994 8
6.04999999999998 0.0954617114805174 8
6.21666666666665 0.0287163185695221 8
6.38333333333332 -0.030982099366696 8
6.54999999999998 -0.0822194788833031 8
6.71666666666665 -0.123093109159015 8
6.88333333333331 -0.152443557156531 8
7.04999999999998 -0.170542647664384 8
7.21666666666665 -0.178974843792865 8
7.38333333333331 -0.179927393183988 8
7.54999999999998 -0.175394596103331 8
7.71666666666664 -0.166714963756863 8
7.88333333333331 -0.154590182544492 8
8.04999999999998 -0.139432891925246 8
8.21666666666665 -0.121759747417947 8
8.38333333333333 -0.102392472763235 8
8.55 -0.0823952708964661 8
8.71666666666668 -0.0628384908276765 8
8.88333333333335 -0.0445569433586854 8
9.05000000000003 -0.028030284889855 8
9.2166666666667 -0.0134236046170528 8
9.38333333333338 -0.000728478541343947 8
9.55000000000005 0.0100904153202137 8
9.71666666666673 0.0190189997785026 8
9.8833333333334 0.0260051597979114 8
10.0500000000001 0.0310245329386483 8
10.2166666666668 0.034144141044461 8
10.3833333333334 0.0355446968829654 8
10.5500000000001 0.0354923937900509 8
10.7166666666668 0.0342822771654916 8
10.8833333333335 0.0321851562905913 8
11.0500000000001 0.0294214011895022 8
11.2166666666668 0.0261654270410325 8
11.3833333333335 0.0225675875954572 8
11.5500000000002 0.0187751596213701 8
11.7166666666668 0.0149395057119506 8
11.8833333333335 0.0112076631631375 8
12.0500000000002 0.00770613297108014 8
12.2166666666669 0.0045274385791565 8
12.3833333333335 0.00172631613154905 8
12.5500000000002 -0.000674009649060281 8
12.7166666666669 -0.00267046661890546 8
12.8833333333336 -0.00426984759402771 8
13.0500000000002 -0.00548369961881079 8
13.2166666666669 -0.00632859113976991 8
13.3833333333336 -0.00671317180184516 8
13.5500000000003 -0.00671317180184516 8
13.7166666666669 -0.00671317180184516 8
13.8833333333336 -0.00671317180184516 8
14.0500000000003 -0.00671317180184516 8
14.216666666667 -0.00671317180184516 8
14.3833333333336 -0.00671317180184516 8
14.5500000000003 -0.00671317180184516 8
14.716666666667 -0.00671317180184516 8
14.8833333333337 -0.00671317180184516 8
0.0666666666666667 -0.341973096481453 30
0.233333333333333 -1.37776595634712 30
0.4 -1.78683807051963 30
0.566666666666667 -1.45629213917039 30
0.733333333333334 -0.297347269492086 30
0.900000000000001 0.495060053399339 30
1.06666666666667 1.31833174190077 30
1.23333333333333 1.0399851294581 30
1.4 0.731648581218316 30
1.56666666666667 -0.215709972329748 30
1.73333333333333 -0.613438400570793 30
1.9 -0.925085524203169 30
2.06666666666666 -0.608429425537643 30
2.23333333333333 -0.159601373392292 30
2.4 0.302765242242458 30
2.56666666666666 0.619747905942312 30
2.73333333333333 0.495000844620677 30
2.89999999999999 0.331943956607688 30
3.06666666666666 -0.144270492336496 30
3.23333333333333 -0.282288949819108 30
3.39999999999999 -0.472556601747961 30
3.56666666666666 -0.244716068229756 30
3.73333333333332 -0.0922701540269379 30
3.89999999999999 0.188276761845991 30
4.06666666666666 0.275810809355722 30
4.23333333333332 0.250409162004853 30
4.39999999999999 0.135912687606179 30
4.56666666666666 -0.0763806368323756 30
4.73333333333332 -0.138593454147788 30
4.89999999999999 -0.234462109921566 30
5.06666666666665 -0.0970509146677578 30
5.23333333333332 -0.0523559362069967 30
5.39999999999999 0.11386639789027 30
5.56666666666665 0.117693310092687 30
5.73333333333332 0.1302502087396 30
5.89999999999998 0.0503321933325651 30
6.06666666666665 -0.0373630172766752 30
6.23333333333332 -0.0700678105237422 30
6.39999999999998 -0.11618447683766 30
6.56666666666665 -0.0367800036924244 30
6.73333333333331 -0.0306591123800324 30
6.89999999999998 0.0681829867774226 30
7.06666666666665 0.0466362458940353 30
7.23333333333331 0.0709489459773494 30
7.39999999999998 0.0134382718845814 30
7.56666666666665 -0.0144946906079504 30
7.73333333333331 -0.0381564352453694 30
7.89999999999998 -0.0552853379574998 30
8.06666666666665 -0.013715870764905 30
8.23333333333332 -0.0172634434947696 30
8.4 0.0401577016072814 30
8.56666666666667 0.0155865330099836 30
8.73333333333335 0.0410591572239127 30
8.90000000000002 -0.00165801298091139 30
9.0666666666667 -0.00212375425240907 30
9.23333333333337 -0.0232321690899937 30
9.40000000000005 -0.0237662127978986 30
9.56666666666672 -0.0065905533055286 30
9.7333333333334 -0.00874550527782247 30
9.90000000000007 0.022663998104747 30
10.0666666666667 0.00334278489701845 30
10.2333333333334 0.0241499335947282 30
10.4000000000001 -0.00677020763202307 30
10.5666666666668 0.00338861595123419 30
10.7333333333334 -0.0156585375754794 30
10.9000000000001 -0.00795006891608807 30
11.0666666666668 -0.00480149232270222 30
11.2333333333335 -0.00306705004425467 30
11.4000000000001 0.0117333617024116 30
11.5666666666668 -0.000144066585846758 30
11.7333333333335 0.0140981179707502 30
11.9000000000002 -0.00700661431459082 30
12.0666666666668 0.00502980485148896 30
12.2333333333335 -0.011323199442355 30
12.4000000000002 -0.000588806195963798 30
12.5666666666669 -0.00453230607381272 30
12.7333333333335 0.000300997019696325 30
12.9000000000002 0.00521598150584168 30
13.0666666666669 -0.000535035700458764 30
13.2333333333336 0.00785442334725772 30
13.4000000000002 -0.00544596436770561 30
13.5666666666669 0.00461871209015641 30
13.7333333333336 -0.00800859380496277 30
13.9000000000003 0.00239277335548493 30
14.0666666666669 -0.0043435197428785 30
14.2333333333336 0.00208072014840965 30
14.4000000000003 0.00130169097544197 30
14.566666666667 0.000317752364562551 30
14.7333333333336 0.00373470222787375 30
14.9000000000003 -0.00346953522156213 30


==> data/cantilever-dynamic-scaff.txt <==
st y scaff
0.0166666666666667 -0.0598520123171902 eixc
0.183333333333333 -1.90900158986362 eixc
0.35 -3.07694097555256 eixc
0.516666666666667 -3.72741925441301 eixc
0.683333333333334 -4.02632079628837 eixc
0.850000000000001 -4.14174104461637 eixc
1.01666666666667 -4.20736073788219 eixc
1.18333333333333 -4.38278926209092 eixc
1.35 -4.55137697421817 eixc
1.51666666666667 -4.50573396715464 eixc
1.68333333333333 -4.18953906668476 eixc
1.85 -3.67537449145683 eixc
2.01666666666666 -3.06238877691741 eixc
2.18333333333333 -2.45302289620705 eixc
2.35 -1.92396297938627 eixc
2.51666666666666 -1.48912723443726 eixc
2.68333333333333 -1.11099550696892 eixc
2.84999999999999 -0.746869425538456 eixc
3.01666666666666 -0.379942013799464 eixc
3.18333333333333 -0.0214466175936785 eixc
3.34999999999999 0.300295417662589 eixc
3.51666666666666 0.556034354358648 eixc
3.68333333333333 0.731394902509219 eixc
3.84999999999999 0.832510110079987 eixc
4.01666666666666 0.879162317198503 eixc
4.18333333333332 0.892760949233413 eixc
4.34999999999999 0.887155456938604 eixc
4.51666666666666 0.865922583518696 eixc
4.68333333333332 0.825687454164779 eixc
4.84999999999999 0.762499802856219 eixc
5.01666666666665 0.677017175292193 eixc
5.18333333333332 0.575739591269166 eixc
5.34999999999999 0.468522726132591 eixc
5.51666666666665 0.364608295331315 eixc
5.68333333333332 0.269658044493539 eixc
5.84999999999998 0.185103417202551 eixc
6.01666666666665 0.109633560233522 eixc
6.18333333333332 0.0415242053784226 eixc
6.34999999999998 -0.0196585910334761 eixc
6.51666666666665 -0.0727440702894491 eixc
6.68333333333331 -0.115821696549929 eixc
6.84999999999998 -0.147504284046935 eixc
7.01666666666665 -0.167761042041498 eixc
7.18333333333331 -0.177958470323354 eixc
7.34999999999998 -0.180231565143892 eixc
7.51666666666665 -0.176665120402916 eixc
7.68333333333331 -0.168742063898677 eixc
7.84999999999998 -0.157270280785458 eixc
8.01666666666664 -0.142686071935245 eixc
8.18333333333332 -0.12546079131204 eixc
8.34999999999999 -0.106352233313782 eixc
8.51666666666667 -0.086391629093054 eixc
8.68333333333334 -0.0666696837757428 eixc
8.85000000000002 -0.0480829993892655 eixc
9.01666666666669 -0.0311837566817488 eixc
9.18333333333337 -0.0161905699153593 eixc
9.35000000000004 -0.0031167825990579 eixc
9.51666666666672 0.00807655604992874 eixc
9.68333333333339 0.0173869195296916 eixc
9.85000000000007 0.0247654872433039 eixc
10.0166666666667 0.0301764432974991 eixc
10.1833333333334 0.0336650627473603 eixc
10.3500000000001 0.0353901397548313 eixc
10.5166666666668 0.035604850123633 eixc
10.6833333333334 0.0346032691123916 eixc
10.8500000000001 0.0326641970940855 eixc
11.0166666666668 0.0300186042743107 eixc
11.1833333333335 0.0268486356448427 eixc
11.3500000000001 0.0233074996996692 eixc
11.5166666666668 0.0195419762009834 eixc
11.6833333333335 0.0157028490657609 eixc
11.8500000000002 0.0119392273219106 eixc
12.0166666666668 0.00838301903116445 eixc
12.1833333333335 0.00513420610975146 eixc
12.3500000000002 0.00225485309622542 eixc
12.5166666666669 -0.000226350782078555 eixc
12.6833333333335 -0.00230324139410243 eixc
12.8500000000002 -0.00398124152814816 eixc
13.0166666666669 -0.00527106965827073 eixc
13.1833333333336 -0.00618809366985218 eixc
13.3500000000002 -0.00671317180184516 eixc
13.5166666666669 -0.00671317180184516 eixc
13.6833333333336 -0.00671317180184516 eixc
13.8500000000003 -0.00671317180184516 eixc
14.0166666666669 -0.00671317180184516 eixc
14.1833333333336 -0.00671317180184516 eixc
14.3500000000003 -0.00671317180184516 eixc
14.516666666667 -0.00671317180184516 eixc
14.6833333333336 -0.00671317180184516 eixc
14.8500000000003 -0.00671317180184516 eixc
0.0333333333333333 -0.171017377389621 eic
0.2 -2.1273471012205 eic
0.366666666666667 -3.36440913986372 eic
0.533333333333333 -4.17326719745944 eic
0.700000000000001 -4.58623289754875 eic
0.866666666666668 -4.77200214996647 eic
1.03333333333333 -4.84709194082152 eic
1.2 -4.93508959595672 eic
1.36666666666667 -5.09667650251858 eic
1.53333333333333 -5.29131314594849 eic
1.7 -5.38923288330781 eic
1.86666666666666 -5.31940197683113 eic
2.03333333333333 -5.09328962384809 eic
2.2 -4.7240911270299 eic
2.36666666666666 -4.25405980096572 eic
2.53333333333333 -3.7491526132626 eic
2.7 -3.26872228991366 eic
2.86666666666666 -2.83857530012278 eic
3.03333333333333 -2.45524471952185 eic
3.19999999999999 -2.10289638866832 eic
3.36666666666666 -1.7624611376889 eic
3.53333333333333 -1.41923352000357 eic
3.69999999999999 -1.07324217548828 eic
3.86666666666666 -0.738739045568721 eic
4.03333333333332 -0.431021863247306 eic
4.19999999999999 -0.163601805703838 eic
4.36666666666666 0.0551343522914038 eic
4.53333333333332 0.226885039097059 eic
4.69999999999999 0.359460932545435 eic
4.86666666666665 0.462005908333317 eic
5.03333333333332 0.540980341007298 eic
5.19999999999999 0.59920914665372 eic
5.36666666666665 0.637303760566333 eic
5.53333333333332 0.654937537994112 eic
5.69999999999999 0.652256924469548 eic
5.86666666666665 0.630951693968658 eic
6.03333333333332 0.594372926851182 eic
6.19999999999998 0.546885842923455 eic
6.36666666666665 0.492909554775309 eic
6.53333333333332 0.43612086528994 eic
6.69999999999998 0.37901865284887 eic
6.86666666666665 0.322906040036695 eic
7.03333333333331 0.268264111917411 eic
7.19999999999998 0.215311822079919 eic
7.36666666666665 0.164481530993434 eic
7.53333333333331 0.116597574981622 eic
7.69999999999998 0.0727353411564096 eic
7.86666666666664 0.0339059652991125 eic
8.03333333333331 0.000752730041622129 eic
8.19999999999999 -0.0265909073457564 eic
8.36666666666666 -0.0484571166167029 eic
8.53333333333334 -0.0654538401939675 eic
8.70000000000001 -0.0782347054702583 eic
8.86666666666669 -0.0873347529390145 eic
9.03333333333336 -0.0931172078248359 eic
9.20000000000004 -0.0958258559464973 eic
9.36666666666671 -0.0956873363414701 eic
9.53333333333339 -0.093005163684559 eic
9.70000000000006 -0.0881988923582 eic
9.86666666666674 -0.0817764490166191 eic
10.0333333333334 -0.0742628681274979 eic
10.2000000000001 -0.0661247139480352 eic
10.3666666666668 -0.0577232977733502 eic
10.5333333333334 -0.049308745872473 eic
10.7000000000001 -0.0410466891689865 eic
10.8666666666668 -0.0330585458414525 eic
11.0333333333335 -0.0254554335023762 eic
11.2000000000001 -0.0183534028805923 eic
11.3666666666668 -0.0118683946489746 eic
11.5333333333335 -0.00609884842657493 eic
11.7000000000002 -0.00110769780932074 eic
11.8666666666668 0.00308667404655694 eic
12.0333333333335 0.00650733810789461 eic
12.2000000000002 0.00920615889817711 eic
12.3666666666669 0.0112480287021981 eic
12.5333333333335 0.0126982393013435 eic
12.7000000000002 0.0136165788006117 eic
12.8666666666669 0.0140579310484341 eic
13.0333333333336 0.0141129844661378 eic
13.2000000000002 0.0141129844661378 eic
13.3666666666669 0.0141129844661378 eic
13.5333333333336 0.0141129844661378 eic
13.7000000000003 0.0141129844661378 eic
13.8666666666669 0.0141129844661378 eic
14.0333333333336 0.0141129844661378 eic
14.2000000000003 0.0141129844661378 eic
14.366666666667 0.0141129844661378 eic
14.5333333333336 0.0141129844661378 eic
14.7000000000003 0.0141129844661378 eic
14.866666666667 0.0141129844661378 eic
0.05 -0.384910400766127 eix
0.216666666666667 -2.93360692660042 eix
0.383333333333333 -3.86869810490365 eix
0.55 -4.4869700652869 eix
0.716666666666667 -4.875088195695 eix
0.883333333333334 -4.9787672517956 eix
1.05 -4.9024297862018 eix
1.21666666666667 -4.81091821627433 eix
1.38333333333333 -4.75424072721995 eix
1.55 -4.66360195172026 eix
1.71666666666667 -4.49819774264081 eix
1.88333333333333 -4.31507449276924 eix
2.05 -4.19427484834614 eix
2.21666666666666 -4.14829472197661 eix
2.38333333333333 -4.10698527448753 eix
2.55 -3.98951778401799 eix
2.71666666666666 -3.76876765121918 eix
2.88333333333333 -3.45848071503939 eix
3.04999999999999 -3.08301484538317 eix
3.21666666666666 -2.67237015382929 eix
3.38333333333333 -2.25998280595578 eix
3.54999999999999 -1.87129330687319 eix
3.71666666666666 -1.51844876251082 eix
3.88333333333332 -1.20717707205165 eix
4.04999999999999 -0.943399031412032 eix
4.21666666666666 -0.731089342006541 eix
4.38333333333332 -0.566653614341536 eix
4.54999999999999 -0.437960921079245 eix
4.71666666666666 -0.329263229526656 eix
4.88333333333332 -0.227475339929789 eix
5.04999999999999 -0.125622569447323 eix
5.21666666666665 -0.0228607585225618 eix
5.38333333333332 0.0774301457150131 eix
5.54999999999999 0.170155674020165 eix
5.71666666666665 0.250692664374611 eix
5.88333333333332 0.315975589059512 eix
6.04999999999998 0.364418420213386 eix
6.21666666666665 0.395461264362012 eix
6.38333333333332 0.409503357446372 eix
6.54999999999998 0.408203796174572 eix
6.71666666666665 0.394611461494137 eix
6.88333333333331 0.372758356395291 eix
7.04999999999998 0.346822836209327 eix
7.21666666666665 0.320255002168953 eix
7.38333333333331 0.29522442977753 eix
7.54999999999998 0.272544472198994 eix
7.71666666666664 0.251997735271683 eix
7.88333333333331 0.232832610520688 eix
8.04999999999998 0.214191854644579 eix
8.21666666666665 0.19535793375805 eix
8.38333333333333 0.17584729314731 eix
8.55 0.155446032615519 eix
8.71666666666668 0.134239395743258 eix
8.88333333333335 0.112620356414773 eix
9.05000000000003 0.0912378837149141 eix
9.2166666666667 0.070871800745639 eix
9.38333333333338 0.052264628295891 eix
9.55000000000005 0.035966870980598 eix
9.71666666666673 0.0222465929267699 eix
9.8833333333334 0.0110834524793617 eix
10.0500000000001 0.00223135619842196 eix
10.2166666666668 -0.00468720476980167 eix
10.3833333333334 -0.0100905658458963 eix
10.5500000000001 -0.0143700638608166 eix
10.7166666666668 -0.0178472650198387 eix
10.8833333333335 -0.0207509270812096 eix
11.0500000000001 -0.023209469399248 eix
11.2166666666668 -0.0252584849140831 eix
11.3833333333335 -0.0268633981451316 eix
11.5500000000002 -0.0279538605068126 eix
11.7166666666668 -0.0284617697141059 eix
11.8833333333335 -0.0283528286834382 eix
12.0500000000002 -0.0283528286834382 eix
12.2166666666669 -0.0283528286834382 eix
12.3833333333335 -0.0283528286834382 eix
12.5500000000002 -0.0283528286834382 eix
12.7166666666669 -0.0283528286834382 eix
12.8833333333336 -0.0283528286834382 eix
13.0500000000002 -0.0283528286834382 eix
13.2166666666669 -0.0283528286834382 eix
13.3833333333336 -0.0283528286834382 eix
13.5500000000003 -0.0283528286834382 eix
13.7166666666669 -0.0283528286834382 eix
13.8833333333336 -0.0283528286834382 eix
14.0500000000003 -0.0283528286834382 eix
14.216666666667 -0.0283528286834382 eix
14.3833333333336 -0.0283528286834382 eix
14.5500000000003 -0.0283528286834382 eix
14.716666666667 -0.0283528286834382 eix
14.8833333333337 -0.0283528286834382 eix
0.0666666666666667 -0.540735115169177 ec
0.233333333333333 -2.6437531497078 ec
0.4 -4.06211304205808 ec
0.566666666666667 -4.75856374474074 ec
0.733333333333334 -5.20966606633293 ec
0.900000000000001 -5.54871773125542 ec
1.06666666666667 -5.64816895351805 ec
1.23333333333333 -5.70522829776406 ec
1.4 -5.79424213545281 ec
1.56666666666667 -5.89290774239194 ec
1.73333333333333 -6.00595549924371 ec
1.9 -6.12450871169956 ec
2.06666666666666 -6.24967152133035 ec
2.23333333333333 -6.34756979601735 ec
2.4 -6.37044783979107 ec
2.56666666666666 -6.29654470737928 ec
2.73333333333333 -6.15627485374806 ec
2.89999999999999 -5.95615681237062 ec
3.06666666666666 -5.70046147598936 ec
3.23333333333333 -5.43241704557892 ec
3.39999999999999 -5.15963913157815 ec
3.56666666666666 -4.87344465551773 ec
3.73333333333332 -4.60272912983831 ec
3.89999999999999 -4.36481401917207 ec
4.06666666666666 -4.14567167571152 ec
4.23333333333332 -3.93771678605207 ec
4.39999999999999 -3.73420271857023 ec
4.56666666666666 -3.53337128016927 ec
4.73333333333332 -3.33612494207934 ec
4.89999999999999 -3.1404509743129 ec
5.06666666666665 -2.94559106735268 ec
5.23333333333332 -2.75211626495148 ec
5.39999999999999 -2.56221860557492 ec
5.56666666666665 -2.37986734086613 ec
5.73333333333332 -2.20743705760341 ec
5.89999999999998 -2.04608967421959 ec
6.06666666666665 -1.89644614795335 ec
6.23333333333332 -1.75848613377218 ec
6.39999999999998 -1.6315537922865 ec
6.56666666666665 -1.51446693936609 ec
6.73333333333331 -1.40589127546171 ec
6.89999999999998 -1.30452653646937 ec
7.06666666666665 -1.20927332699089 ec
7.23333333333331 -1.11940831484999 ec
7.39999999999998 -1.03454338897349 ec
7.56666666666665 -0.954510294956378 ec
7.73333333333331 -0.879240313100802 ec
7.89999999999998 -0.808628930296997 ec
8.06666666666665 -0.742502565672247 ec
8.23333333333332 -0.680697248026853 ec
8.4 -0.623132188946425 ec
8.56666666666667 -0.569786319585383 ec
8.73333333333335 -0.520619162312482 ec
8.90000000000002 -0.475512865755924 ec
9.0666666666667 -0.434256196862808 ec
9.23333333333337 -0.3965620261019 ec
9.40000000000005 -0.3621076257052 ec
9.56666666666672 -0.330575795115955 ec
9.7333333333334 -0.30167868310307 ec
9.90000000000007 -0.275163047455809 ec
10.0666666666667 -0.250810204481187 ec
10.2333333333334 -0.228435550340247 ec
10.4000000000001 -0.207885847502023 ec
10.5666666666668 -0.189032699315671 ec
10.7333333333334 -0.171764682519964 ec
10.9000000000001 -0.155980848638059 ec
11.0666666666668 -0.141585968102078 ec
11.2333333333335 -0.128487049002395 ec
11.4000000000001 -0.116591461238549 ec
11.5666666666668 -0.105806833718336 ec
11.7333333333335 -0.096042269879753 ec
11.9000000000002 -0.0872098321158106 ec
12.0666666666668 -0.0792258548482891 ec
12.2333333333335 -0.0720119063980889 ec
12.4000000000002 -0.0654954328495627 ec
12.5666666666669 -0.0596100122569823 ec
12.7333333333335 -0.0542952336189302 ec
12.9000000000002 -0.0494963343743997 ec
13.0666666666669 -0.0451637629195858 ec
13.2333333333336 -0.0412527613259499 ec
13.4000000000002 -0.0377229219559041 ec
13.5666666666669 -0.0345377480633928 ec
13.7333333333336 -0.0316642997930252 ec
13.9000000000003 -0.029072813161406 ec
14.0666666666669 -0.0267363750784781 ec
14.2333333333336 -0.0246306142517128 ec
14.4000000000003 -0.0227334122224079 ec
14.566666666667 -0.0210246628226187 ec
14.7333333333336 -0.0194860590114629 ec
14.9000000000003 -0.0181009238361227 ec


==> data/cantilever-static-fs.txt <==
n   builder.springF yDisplacement shape
1                4     -6.133262  15x4
2                4     -6.008902  10x4
3                4     -6.170110  20x4
4                8     -6.014230  15x4
5                8     -6.014230  15x4
6                8     -5.967818  10x4
7                8     -5.967818  10x4
8                8     -6.108954  20x4
9                8     -6.108954  20x4
10              10     -5.998861  15x4
11              10     -6.011684  10x4
12              10     -6.056752  20x4
13              15     -5.979978  15x4
14              15     -6.004015  10x4
15              15     -6.010132  20x4
16              20     -6.008230  15x4
17              20     -5.996821  10x4
18              20     -5.994406  20x4
19              25     -5.995702  15x4
20              25     -5.998066  10x4
21              25     -5.985820  20x4
22              30     -6.000316  15x4
23              30     -5.999947  10x4
24              30     -6.000601  20x4

==> data/cantilever-static-scaff.txt <==
n  builder.springScaffoldings yDisplacement shape
1                         All     -6.014230  15x4
3                       E+I+C     -6.026825  15x4
4                       E+I+X     -6.037058  15x4
5                         E+C     -6.112324  15x4
6                         All     -5.967818  10x4
8                       E+I+C     -5.972817  10x4
9                       E+I+X     -5.984646  10x4
10                        E+C     -6.010492  10x4
11                        All     -6.108954  20x4
13                      E+I+C     -6.121745  20x4
14                      E+I+X     -6.136633  20x4
15                        E+C     -6.166584  20x4

==> data/control-scaff.txt <==
n nVoxels builder.springScaffoldings overallVoxelStepsPerSecond realTime
1 9 EC 23109.8822802085 1.29882046
2 9 EIC 22085.0282627992 1.35918788
3 9 EIXC 18495.5495755243 1.62343369
4 9 EIX 19519.0286341891 1.53791588
5 12 EC 22227.3765605921 1.80162406
6 12 EIC 21368.7898539899 1.873745
7 12 EIXC 18456.6862019588 2.16938996
8 12 EIX 19120.074669154 2.0941134
9 15 EC 21809.5958286921 2.29527108
10 15 EIC 21560.4841138474 2.32143972
11 15 EIXC 18451.9599715347 2.71320975
12 15 EIX 18871.657044162 2.65265886
13 18 EC 21534.6814929622 2.7897028
14 18 EIC 21327.0708588589 2.81726146
15 18 EIXC 18081.5303765158 3.3237472
16 18 EIX 18664.4272125805 3.21991408
17 21 EC 21189.3981352852 3.3075659
18 21 EIC 20801.3448610108 3.37002284
19 21 EIXC 17912.747539861 3.91260495
20 21 EIX 18203.9615779691 3.85145206
21 24 EC 20717.9923294254 3.86797812
22 24 EIC 20703.9307677729 3.86716818
23 24 EIXC 17315.0580278741 4.62692275
24 24 EIX 17892.0612404785 4.4766695
25 27 EC 20313.7642391783 4.43557108
26 27 EIC 20300.8799057476 4.43774972
27 27 EIXC 16695.7943708845 5.39760636
28 27 EIX 17406.4205652083 5.17628224
29 30 EC 20021.0348526538 4.99965976
30 30 EIC 19524.0936562144 5.12814292
31 30 EIXC 16154.873335082 6.19749641
32 30 EIX 17033.9891165927 5.87989216
33 33 EC 19808.9563790425 5.55884164
34 33 EIC 19060.0115127383 5.77969666
35 33 EIXC 15822.7703810406 6.96018407
36 33 EIX 16966.0797663352 6.49002482
37 36 EC 19204.4787193051 6.25541776
38 36 EIC 18502.9882322798 6.49181992
39 36 EIXC 15695.7712769435 7.65284577
40 36 EIX 16466.38774252 7.30009768
41 39 EC 18785.7987474738 6.92759008
42 39 EIC 18418.6322452056 7.06515646
43 39 EIXC 15504.2250034338 8.39453628
44 39 EIX 16432.1011434783 7.91927306
45 42 EC 18374.295935705 7.62741102
46 42 EIC 17463.699311689 8.03122872
47 42 EIXC 15084.5850521455 9.29935394
48 42 EIX 15677.6062079582 8.93929818
49 45 EC 17828.3959429412 8.42338716
50 45 EIC 11156.5155183241 13.47712766
51 45 EIXC 9903.53704719848 15.19321402
52 45 EIX 14061.0613383863 10.95231184


==> data/control-step.txt <==
n nVoxels settings.stepFrequency overallVoxelStepsPerSecond realTime
1 9 0.005 19058.5871276779 4.73230676
2 9 0.01 19015.1530935055 2.36889632
3 9 0.015 18495.5495755243 1.62343369
4 9 0.02 18839.4359589955 1.19478642
5 9 0.025 18539.785874779 0.97164598
6 12 0.005 18929.0075610237 6.3531179
7 12 0.01 18738.3494904371 3.2087137
8 12 0.015 18456.6862019588 2.16938996
9 12 0.02 18443.4113454312 1.62792802
10 12 0.025 18189.9008610297 1.32109458
11 15 0.005 18735.7570788511 8.02554522
12 15 0.01 18768.1865935476 4.0018052
13 15 0.015 18451.9599715347 2.71320975
14 15 0.02 18466.8043115238 2.03193596
15 15 0.025 18011.1056003117 1.66751854
16 18 0.005 18869.271903574 9.55143902
17 18 0.01 18501.816650769 4.87292288
18 18 0.015 18081.5303765158 3.3237472
19 18 0.02 18016.5131281632 2.50069104
20 18 0.025 17474.6557701131 2.06320662
21 21 0.005 18580.2496416093 11.3355336
22 21 0.01 18229.6493172402 5.76887684
23 21 0.015 17912.747539861 3.91260495
24 21 0.02 17514.7120836503 3.0013717
25 21 0.025 17164.6335753186 2.450799
26 24 0.005 18130.6148398818 13.26220946
27 24 0.01 17621.1005506119 6.81735504
28 24 0.015 17315.0580278741 4.62692275
29 24 0.02 17063.3228455315 3.5194392
30 24 0.025 16932.8095727569 2.83798136
31 27 0.005 17590.3580560236 15.37048386
32 27 0.01 17216.848151278 7.855946
33 27 0.015 16695.7943708845 5.39760636
34 27 0.02 16368.7336564344 4.12720176
35 27 0.025 15967.8144240901 3.38684312
36 30 0.005 17208.1296146159 17.46881156
37 30 0.01 16738.2334909437 8.98074528
38 30 0.015 16154.873335082 6.19749641
39 30 0.02 15980.203862816 4.6971041
40 30 0.025 15672.7610304299 3.83365842
41 33 0.005 16875.325663263 19.5769974
42 33 0.01 16369.3923109102 10.09377596
43 33 0.015 15822.7703810406 6.96018407
44 33 0.02 15544.27648043 5.31336618
45 33 0.025 15115.6068981639 4.37367234
46 36 0.005 16839.9198023849 21.39725822
47 36 0.01 16480.8966316879 10.9395128
48 36 0.015 15695.7712769435 7.65284577
49 36 0.02 15345.7362472008 5.87205036
50 36 0.025 14781.7490332043 4.87742998
51 39 0.005 16509.7555916961 23.66112558
52 39 0.01 16069.7633251191 12.1539373
53 39 0.015 15504.2250034338 8.39453628
54 39 0.02 14836.0368274692 6.57494156
55 39 0.025 14591.839584622 5.35447356
56 42 0.005 16125.1692154835 26.07951988
57 42 0.01 15678.7568251464 13.4113249
58 42 0.015 15084.5850521455 9.29935394
59 42 0.02 14399.1879767673 7.30605448
60 42 0.025 13864.2574151348 6.0736429
61 45 0.005 13075.4540334687 34.47872704
62 45 0.01 11262.5611831147 20.02787596
63 45 0.015 9903.53704719848 15.19321402
64 45 0.02 8814.55908601145 12.78910142
65 45 0.025 8446.03061170114 10.69974832


==> data/exp.controller.biped.txt <==
iterations controller median sd
1 centralizedMLP-0-xya.05md.full -0.04744927416642 0.0052516393282778
2 centralizedMLP-0-xya.05md.full -0.0514995288316729 0.00589589396917457
3 centralizedMLP-0-xya.05md.full -0.0546301230755226 0.00501192739808198
4 centralizedMLP-0-xya.05md.full -0.0580676588311575 0.00785961667760669
5 centralizedMLP-0-xya.05md.full -0.063180979417658 0.0113167268580551
6 centralizedMLP-0-xya.05md.full -0.0636626615914352 0.0110049549922275
7 centralizedMLP-0-xya.05md.full -0.0658719869866567 0.0102306001920903
8 centralizedMLP-0-xya.05md.full -0.0673986213355529 0.00937440676550241
9 centralizedMLP-0-xya.05md.full -0.0751588970780348 0.00834522806559068
10 centralizedMLP-0-xya.05md.full -0.0770155902731565 0.00782802804466004
11 centralizedMLP-0-xya.05md.full -0.0779900279589057 0.00715256356568917
12 centralizedMLP-0-xya.05md.full -0.0817787507044462 0.00518466549200178
13 centralizedMLP-0-xya.05md.full -0.0817787507044462 0.00518466549200178
14 centralizedMLP-0-xya.05md.full -0.0829388847284075 0.00500310095688349
15 centralizedMLP-0-xya.05md.full -0.085453669332776 0.00585242863891095
16 centralizedMLP-0-xya.05md.full -0.085453669332776 0.00512325550099339
17 centralizedMLP-0-xya.05md.full -0.0878518690255533 0.00868921309446263
18 centralizedMLP-0-xya.05md.full -0.0881384659869255 0.00799987954062819
19 centralizedMLP-0-xya.05md.full -0.0919721433451975 0.0101410715404382
20 centralizedMLP-0-xya.05md.full -0.0969201968090883 0.0103397206978844
21 centralizedMLP-0-xya.05md.full -0.101401762438919 0.0124492116882721
22 centralizedMLP-0-xya.05md.full -0.101401762438919 0.0132293375309573
23 centralizedMLP-0-xya.05md.full -0.102602334992017 0.0128078596891216
24 centralizedMLP-0-xya.05md.full -0.109513851672379 0.0131947698601921
25 centralizedMLP-0-xya.05md.full -0.109674881797721 0.0138149783722975
26 centralizedMLP-0-xya.05md.full -0.109674881797721 0.0145699609022014
27 centralizedMLP-0-xya.05md.full -0.113158102521431 0.0145626343452716
28 centralizedMLP-0-xya.05md.full -0.113158102521431 0.0167214367789209
29 centralizedMLP-0-xya.05md.full -0.113961544520756 0.0160594391778673
30 centralizedMLP-0-xya.05md.full -0.116052907735887 0.0164093397155047
31 centralizedMLP-0-xya.05md.full -0.116392306623075 0.0158081777281521
32 centralizedMLP-0-xya.05md.full -0.116392306623075 0.0164751464861386
33 centralizedMLP-0-xya.05md.full -0.119706731911233 0.0163307025037677
34 centralizedMLP-0-xya.05md.full -0.119706731911233 0.0163307025037677
35 centralizedMLP-0-xya.05md.full -0.123569577015264 0.0152828010536365
36 centralizedMLP-0-xya.05md.full -0.129595806533678 0.0152631462108585
37 centralizedMLP-0-xya.05md.full -0.131685552401949 0.0152845704875133
38 centralizedMLP-0-xya.05md.full -0.133594455143869 0.0166779210986082
39 centralizedMLP-0-xya.05md.full -0.140639400647609 0.0168158373305122
40 centralizedMLP-0-xya.05md.full -0.141010266062815 0.0183951508407383
41 centralizedMLP-0-xya.05md.full -0.141010266062815 0.020132300421223
42 centralizedMLP-0-xya.05md.full -0.141010266062815 0.0195747048798595
43 centralizedMLP-0-xya.05md.full -0.142777562516248 0.0197617219806485
44 centralizedMLP-0-xya.05md.full -0.142777562516248 0.0197838557975062
45 centralizedMLP-0-xya.05md.full -0.143544679618667 0.0197649081611222
46 centralizedMLP-0-xya.05md.full -0.143544679618667 0.0197649081611222
47 centralizedMLP-0-xya.05md.full -0.143544679618667 0.0197649081611222
48 centralizedMLP-0-xya.05md.full -0.144585458340308 0.0197060016534705
49 centralizedMLP-0-xya.05md.full -0.144585458340308 0.0201158787054131
50 centralizedMLP-0-xya.05md.full -0.147247957987009 0.0202082926500826
51 centralizedMLP-0-xya.05md.full -0.147565120154278 0.0195906638183094
52 centralizedMLP-0-xya.05md.full -0.147565120154278 0.018564954353271
53 centralizedMLP-0-xya.05md.full -0.152236118281645 0.0206991493227327
54 centralizedMLP-0-xya.05md.full -0.152236118281645 0.0206991493227327
55 centralizedMLP-0-xya.05md.full -0.152236118281645 0.0206991493227327
56 centralizedMLP-0-xya.05md.full -0.154427003873612 0.0209527898374994
57 centralizedMLP-0-xya.05md.full -0.156710165858647 0.0197184748720308
58 centralizedMLP-0-xya.05md.full -0.160441820160074 0.0199349637943735
59 centralizedMLP-0-xya.05md.full -0.162007430755074 0.0206905082530251
60 centralizedMLP-0-xya.05md.full -0.162007430755074 0.0266589829873583
61 centralizedMLP-0-xya.05md.full -0.162007430755074 0.0252009114445204
62 centralizedMLP-0-xya.05md.full -0.162007430755074 0.0252009114445204
63 centralizedMLP-0-xya.05md.full -0.162007430755074 0.0251176568875287
64 centralizedMLP-0-xya.05md.full -0.162007430755074 0.0242705907583764
65 centralizedMLP-0-xya.05md.full -0.164097469349833 0.0243570344192036
66 centralizedMLP-0-xya.05md.full -0.164100149806618 0.0248241822140063
67 centralizedMLP-0-xya.05md.full -0.164100149806618 0.0248241822140063
68 centralizedMLP-0-xya.05md.full -0.168324865286865 0.0272089624430022
69 centralizedMLP-0-xya.05md.full -0.168324865286865 0.0288757565933189
70 centralizedMLP-0-xya.05md.full -0.168324865286865 0.0284484273693424
71 centralizedMLP-0-xya.05md.full -0.168324865286865 0.027470225773335
72 centralizedMLP-0-xya.05md.full -0.169230622593911 0.0314705080501495
73 centralizedMLP-0-xya.05md.full -0.172269668966466 0.0313958655345734
74 centralizedMLP-0-xya.05md.full -0.172776844409476 0.0311822703201387
75 centralizedMLP-0-xya.05md.full -0.172776844409476 0.0311822703201387
76 centralizedMLP-0-xya.05md.full -0.173281857071553 0.030953379728525
77 centralizedMLP-0-xya.05md.full -0.173281857071553 0.0307316066246396
78 centralizedMLP-0-xya.05md.full -0.173455881722466 0.030710823060068
79 centralizedMLP-0-xya.05md.full -0.173455881722466 0.0296894504918782
80 centralizedMLP-0-xya.05md.full -0.175428440189546 0.02909890722309
81 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0290751225733858
82 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0289972466006846
83 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0290190022052823
84 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0290190022052823
85 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0302226296335257
86 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0302397226857416
87 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0302891460096863
88 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0307082828057154
89 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0300657797373073
90 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0305011167450407
91 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0300841317882426
92 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0302392478088173
93 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0304232075381025
94 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0305167483382361
95 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0302702063047221
96 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0302702063047221
97 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0302308534023738
98 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0300585724594468
99 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0301953604858931
100 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0301953604858931
101 centralizedMLP-0-xya.05md.full -0.17664501144345 0.0300462461673673
102 centralizedMLP-0-xya.05md.full -0.180844770425643 0.0295711718236944
103 centralizedMLP-0-xya.05md.full -0.180844770425643 0.0293230631807221
104 centralizedMLP-0-xya.05md.full -0.180844770425643 0.0295734343812784
105 centralizedMLP-0-xya.05md.full -0.180844770425643 0.0295734343812784
106 centralizedMLP-0-xya.05md.full -0.180844770425643 0.0297640879485982
107 centralizedMLP-0-xya.05md.full -0.180844770425643 0.0297163357449215
108 centralizedMLP-0-xya.05md.full -0.181079921325397 0.0295687422535605
109 centralizedMLP-0-xya.05md.full -0.181079921325397 0.0286907053680235
110 centralizedMLP-0-xya.05md.full -0.181079921325397 0.0279950146444174
111 centralizedMLP-0-xya.05md.full -0.181079921325397 0.0279920946590757
112 centralizedMLP-0-xya.05md.full -0.181189298932041 0.0279082851720171
113 centralizedMLP-0-xya.05md.full -0.181189298932041 0.0279082851720171
114 centralizedMLP-0-xya.05md.full -0.183108430536547 0.0277975655486426
115 centralizedMLP-0-xya.05md.full -0.183108430536547 0.0296337955664473
116 centralizedMLP-0-xya.05md.full -0.183108430536547 0.0296337955664473
117 centralizedMLP-0-xya.05md.full -0.183449441030033 0.0297524099778232
118 centralizedMLP-0-xya.05md.full -0.183449441030033 0.0300659422859996
119 centralizedMLP-0-xya.05md.full -0.184378280633314 0.0297673658133198
120 centralizedMLP-0-xya.05md.full -0.184378280633314 0.0297673658133198
121 centralizedMLP-0-xya.05md.full -0.184378280633314 0.0319829315771695
122 centralizedMLP-0-xya.05md.full -0.185260488213616 0.0332793574345919
123 centralizedMLP-0-xya.05md.full -0.185260488213616 0.0332793574345919
124 centralizedMLP-0-xya.05md.full -0.185398408787307 0.033268970824778
125 centralizedMLP-0-xya.05md.full -0.18712123592043 0.0331582944126492
126 centralizedMLP-0-xya.05md.full -0.187316670577728 0.0331471182908221
127 centralizedMLP-0-xya.05md.full -0.187831258026435 0.0359831424535569
128 centralizedMLP-0-xya.05md.full -0.187831258026435 0.035939058658679
129 centralizedMLP-0-xya.05md.full -0.188332953146243 0.036110759069819
130 centralizedMLP-0-xya.05md.full -0.188332953146243 0.0366585612341458
131 centralizedMLP-0-xya.05md.full -0.188332953146243 0.0366414846025098
132 centralizedMLP-0-xya.05md.full -0.188332953146243 0.0366370110094792
133 centralizedMLP-0-xya.05md.full -0.188332953146243 0.0369301784027881
134 centralizedMLP-0-xya.05md.full -0.188332953146243 0.036931608174595
135 centralizedMLP-0-xya.05md.full -0.188332953146243 0.0370201736505022
136 centralizedMLP-0-xya.05md.full -0.188332953146243 0.0371285691075132
137 centralizedMLP-0-xya.05md.full -0.188332953146243 0.0371285691075132
138 centralizedMLP-0-xya.05md.full -0.188332953146243 0.0371285691075132
139 centralizedMLP-0-xya.05md.full -0.188332953146243 0.0370831467635898
140 centralizedMLP-0-xya.05md.full -0.188992207353263 0.0370374890588417
141 centralizedMLP-0-xya.05md.full -0.188992207353263 0.0378981490754975
142 centralizedMLP-0-xya.05md.full -0.188992207353263 0.0379208050083378
143 centralizedMLP-0-xya.05md.full -0.188992207353263 0.0379208050083378
144 centralizedMLP-0-xya.05md.full -0.188992207353263 0.0379208050083378
145 centralizedMLP-0-xya.05md.full -0.188992207353263 0.0379208050083378
146 centralizedMLP-0-xya.05md.full -0.188992207353263 0.0382710408942091
147 centralizedMLP-0-xya.05md.full -0.188992207353263 0.0382710408942091
148 centralizedMLP-0-xya.05md.full -0.188992207353263 0.0384009719163244
149 centralizedMLP-0-xya.05md.full -0.189123000207403 0.036899506739148
150 centralizedMLP-0-xya.05md.full -0.189123000207403 0.036899506739148
151 centralizedMLP-0-xya.05md.full -0.189123000207403 0.036899506739148
152 centralizedMLP-0-xya.05md.full -0.189123000207403 0.0360379466753412
153 centralizedMLP-0-xya.05md.full -0.189123000207403 0.0360379466753412
154 centralizedMLP-0-xya.05md.full -0.189123000207403 0.0360379466753412
155 centralizedMLP-0-xya.05md.full -0.189123000207403 0.0360379466753412
156 centralizedMLP-0-xya.05md.full -0.189123000207403 0.0360379466753412
157 centralizedMLP-0-xya.05md.full -0.189123000207403 0.0360379466753412
158 centralizedMLP-0-xya.05md.full -0.189123000207403 0.0360379466753412
159 centralizedMLP-0-xya.05md.full -0.189123000207403 0.0360379466753412
160 centralizedMLP-0-xya.05md.full -0.190044297754915 0.0360317220669704
161 centralizedMLP-0-xya.05md.full -0.190044297754915 0.0360317220669704
162 centralizedMLP-0-xya.05md.full -0.190526060674596 0.0359609677002087
163 centralizedMLP-0-xya.05md.full -0.190526060674596 0.0359609677002087
164 centralizedMLP-0-xya.05md.full -0.190526060674596 0.0359609677002087
165 centralizedMLP-0-xya.05md.full -0.190526060674596 0.0361112140539978
166 centralizedMLP-0-xya.05md.full -0.19353820104145 0.0358509052813139
167 centralizedMLP-0-xya.05md.full -0.195287398125852 0.0357139998532927
168 centralizedMLP-0-xya.05md.full -0.200501541208026 0.0354224937668758
169 centralizedMLP-0-xya.05md.full -0.200501541208026 0.0354224937668758
170 centralizedMLP-0-xya.05md.full -0.200501541208026 0.0354224937668758
171 centralizedMLP-0-xya.05md.full -0.200501541208026 0.0373139943761682
172 centralizedMLP-0-xya.05md.full -0.200501541208026 0.0373139943761682
173 centralizedMLP-0-xya.05md.full -0.200501541208026 0.0373139943761682
174 centralizedMLP-0-xya.05md.full -0.200501541208026 0.0373139943761682
175 centralizedMLP-0-xya.05md.full -0.201079331197207 0.037298147473776
176 centralizedMLP-0-xya.05md.full -0.201079331197207 0.037298147473776
177 centralizedMLP-0-xya.05md.full -0.201079331197207 0.037298147473776
178 centralizedMLP-0-xya.05md.full -0.201079331197207 0.037298147473776
179 centralizedMLP-0-xya.05md.full -0.201079331197207 0.0375190017579344
180 centralizedMLP-0-xya.05md.full -0.201079331197207 0.0375190017579344
181 centralizedMLP-0-xya.05md.full -0.201079331197207 0.0375746979206575
182 centralizedMLP-0-xya.05md.full -0.201079331197207 0.0375746979206575
183 centralizedMLP-0-xya.05md.full -0.201079331197207 0.0375746979206575
184 centralizedMLP-0-xya.05md.full -0.201079331197207 0.0375746979206575
185 centralizedMLP-0-xya.05md.full -0.201079331197207 0.0375746979206575
186 centralizedMLP-0-xya.05md.full -0.201079331197207 0.0375746979206575
187 centralizedMLP-0-xya.05md.full -0.201591867951353 0.03754719424028
188 centralizedMLP-0-xya.05md.full -0.201591867951353 0.03754719424028
189 centralizedMLP-0-xya.05md.full -0.201591867951353 0.03754719424028
190 centralizedMLP-0-xya.05md.full -0.201591867951353 0.03754719424028
191 centralizedMLP-0-xya.05md.full -0.201591867951353 0.03754719424028
192 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375534650201147
193 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375534650201147
194 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375534650201147
195 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375534650201147
196 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375224903002198
197 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375224903002198
198 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375224903002198
199 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375190037694589
200 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375149003806597
201 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375149003806597
202 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0372776049164494
203 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0372776049164494
204 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0372776049164494
205 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0372776049164494
206 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0372776049164494
207 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0372776049164494
208 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0372776049164494
209 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0372776049164494
210 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0372776049164494
211 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0372776049164494
212 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0370686414529752
213 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0370881698126113
214 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0370881698126113
215 centralizedMLP-0-xya.05md.full -0.201591867951353 0.036947867100707
216 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0371127479949268
217 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0368731031713605
218 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0368731031713605
219 centralizedMLP-0-xya.05md.full -0.201591867951353 0.036722837487152
220 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0365596778422695
221 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0365596778422695
222 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0365596778422695
223 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0365185487637567
224 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0365185487637567
225 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0362094022270705
226 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0363863836322211
227 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0363863836322211
228 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0363863836322211
229 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375449965208344
230 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375449965208344
231 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0375449965208344
232 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0381795701059014
233 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0381795701059014
234 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0381795701059014
235 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0381795701059014
236 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0381795701059014
237 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0381795701059014
238 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0385612178911769
239 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0385612178911769
240 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0386786372192916
241 centralizedMLP-0-xya.05md.full -0.201591867951353 0.038763437323066
242 centralizedMLP-0-xya.05md.full -0.201591867951353 0.038763437323066
243 centralizedMLP-0-xya.05md.full -0.201591867951353 0.0388796370846182
244 centralizedMLP-0-xya.05md.full -0.201783777297792 0.038870501604337
245 centralizedMLP-0-xya.05md.full -0.201783777297792 0.038870501604337
246 centralizedMLP-0-xya.05md.full -0.201783777297792 0.038870501604337
247 centralizedMLP-0-xya.05md.full -0.201783777297792 0.038870501604337
248 centralizedMLP-0-xya.05md.full -0.201783777297792 0.038870501604337
249 centralizedMLP-0-xya.05md.full -0.201783777297792 0.038870501604337
250 centralizedMLP-0-xya.05md.full -0.202564972647669 0.0388372070243663
251 centralizedMLP-0-xya.05md.full -0.202564972647669 0.0388372070243663
252 centralizedMLP-0-xya.05md.full -0.202564972647669 0.0388372070243663
253 centralizedMLP-0-xya.05md.full -0.202564972647669 0.0386622101339515
254 centralizedMLP-0-xya.05md.full -0.202564972647669 0.0386622101339515
255 centralizedMLP-0-xya.05md.full -0.202564972647669 0.0386622101339515
256 centralizedMLP-0-xya.05md.full -0.203428582186735 0.038592996810949
257 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0384330718662388
258 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0378441750291563
259 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0384392106322911
260 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0384392106322911
261 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379261842298499
262 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379261842298499
263 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379261842298499
264 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379184360346153
265 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379184360346153
266 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379184360346153
267 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379184360346153
268 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379184360346153
269 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379222900002137
270 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379222900002137
271 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379222900002137
272 centralizedMLP-0-xya.05md.full -0.205981682295988 0.0379222900002137
273 centralizedMLP-0-xya.05md.full -0.206469557446073 0.037897362395757
274 centralizedMLP-0-xya.05md.full -0.206469557446073 0.037897362395757
275 centralizedMLP-0-xya.05md.full -0.206469557446073 0.037897362395757
276 centralizedMLP-0-xya.05md.full -0.206469557446073 0.0382472387391344
277 centralizedMLP-0-xya.05md.full -0.206469557446073 0.0382472387391344
278 centralizedMLP-0-xya.05md.full -0.206469557446073 0.0382472387391344
279 centralizedMLP-0-xya.05md.full -0.206469557446073 0.0382472387391344
280 centralizedMLP-0-xya.05md.full -0.206469557446073 0.0382472387391344
281 centralizedMLP-0-xya.05md.full -0.206469557446073 0.038207368758582
282 centralizedMLP-0-xya.05md.full -0.206469557446073 0.0380528888459658
283 centralizedMLP-0-xya.05md.full -0.206469557446073 0.0380528888459658
284 centralizedMLP-0-xya.05md.full -0.206469557446073 0.0380528888459658
285 centralizedMLP-0-xya.05md.full -0.206469557446073 0.0380351628643666
286 centralizedMLP-0-xya.05md.full -0.206615649871613 0.0380267548249646
287 centralizedMLP-0-xya.05md.full -0.206615649871613 0.0380267548249646
288 centralizedMLP-0-xya.05md.full -0.206615649871613 0.0380664286233953
289 centralizedMLP-0-xya.05md.full -0.206615649871613 0.0380664286233953
290 centralizedMLP-0-xya.05md.full -0.206615649871613 0.0380664286233953
291 centralizedMLP-0-xya.05md.full -0.206615649871613 0.0380664286233953
292 centralizedMLP-0-xya.05md.full -0.206615649871613 0.0380664286233953
293 centralizedMLP-0-xya.05md.full -0.206615649871613 0.0380949064474477
294 centralizedMLP-0-xya.05md.full -0.207074239570827 0.0380635489343959
295 centralizedMLP-0-xya.05md.full -0.207074239570827 0.0380635489343959
296 centralizedMLP-0-xya.05md.full -0.207074239570827 0.0380635489343959
297 centralizedMLP-0-xya.05md.full -0.207074239570827 0.0380594863016058
298 centralizedMLP-0-xya.05md.full -0.207074239570827 0.0380594863016058
299 centralizedMLP-0-xya.05md.full -0.207157130867936 0.0380540477378305
300 centralizedMLP-0-xya.05md.full -0.207157130867936 0.0380540477378305
301 centralizedMLP-0-xya.05md.full -0.207157130867936 0.0380540477378305
302 centralizedMLP-0-xya.05md.full -0.207733836023905 0.0380181892795245
303 centralizedMLP-0-xya.05md.full -0.207733836023905 0.0380181892795245
304 centralizedMLP-0-xya.05md.full -0.207733836023905 0.0379923305735794
305 centralizedMLP-0-xya.05md.full -0.207733836023905 0.0379287137937737
306 centralizedMLP-0-xya.05md.full -0.207733836023905 0.0379287137937737
307 centralizedMLP-0-xya.05md.full -0.207733836023905 0.0379287137937737
308 centralizedMLP-0-xya.05md.full -0.207733836023905 0.0379287137937737
309 centralizedMLP-0-xya.05md.full -0.20799409500469 0.0379134934143609
310 centralizedMLP-0-xya.05md.full -0.208505979997454 0.0378271978077844
311 centralizedMLP-0-xya.05md.full -0.208505979997454 0.0378271978077844
312 centralizedMLP-0-xya.05md.full -0.208505979997454 0.0378271978077844
313 centralizedMLP-0-xya.05md.full -0.20854085835994 0.0378251755875455
314 centralizedMLP-0-xya.05md.full -0.20854085835994 0.0381781050752326
315 centralizedMLP-0-xya.05md.full -0.20854085835994 0.0381699633340635
316 centralizedMLP-0-xya.05md.full -0.20854085835994 0.0381699633340635
317 centralizedMLP-0-xya.05md.full -0.20854085835994 0.0380544525411818
318 centralizedMLP-0-xya.05md.full -0.20854085835994 0.0380544525411818
319 centralizedMLP-0-xya.05md.full -0.20854085835994 0.0380544525411818
320 centralizedMLP-0-xya.05md.full -0.209085750631053 0.0380212244465924
321 centralizedMLP-0-xya.05md.full -0.209085750631053 0.0380212244465924
322 centralizedMLP-0-xya.05md.full -0.209085750631053 0.0380212244465924
323 centralizedMLP-0-xya.05md.full -0.209085750631053 0.0380212244465924
324 centralizedMLP-0-xya.05md.full -0.209085750631053 0.0380212244465924
325 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0379760222463174
326 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0379760222463174
327 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0379760222463174
328 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0379760222463174
329 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0379760222463174
330 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0379760222463174
331 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0379760222463174
332 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0379760222463174
333 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
334 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
335 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
336 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
337 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
338 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
339 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
340 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
341 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
342 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
343 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
344 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
345 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
346 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
347 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
348 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
349 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
350 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
351 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
352 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
353 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
354 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
355 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
356 centralizedMLP-0-xya.05md.full -0.209926727155065 0.0380201335578783
357 centralizedMLP-0-xya.05md.full -0.210654323107073 0.0379865721933185
358 centralizedMLP-0-xya.05md.full -0.210654323107073 0.0379865721933185
359 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0381330039487674
360 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0383074357786627
361 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0382762384444578
362 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0382762384444578
363 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0382762384444578
364 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0382762384444578
365 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0382762384444578
366 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0382762384444578
367 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0382762384444578
368 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0382762384444578
369 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0377682308442303
370 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0377682308442303
371 centralizedMLP-0-xya.05md.full -0.211297690836831 0.0377682308442303
372 centralizedMLP-0-xya.05md.full -0.212664883706056 0.0377774387832741
373 centralizedMLP-0-xya.05md.full -0.212664883706056 0.0377774387832741
374 centralizedMLP-0-xya.05md.full -0.212664883706056 0.0377774387832741
375 centralizedMLP-0-xya.05md.full -0.212664883706056 0.0377774387832741
376 centralizedMLP-0-xya.05md.full -0.212664883706056 0.0377774387832741
377 centralizedMLP-0-xya.05md.full -0.212664883706056 0.0377774387832741
378 centralizedMLP-0-xya.05md.full -0.212664883706056 0.0377774387832741
379 centralizedMLP-0-xya.05md.full -0.212664883706056 0.0377774387832741
380 centralizedMLP-0-xya.05md.full -0.212664883706056 0.0377774387832741
381 centralizedMLP-0-xya.05md.full -0.213164365770041 0.0377634423624642
382 centralizedMLP-0-xya.05md.full -0.213164365770041 0.0377634423624642
383 centralizedMLP-0-xya.05md.full -0.213164365770041 0.0377634423624642
384 centralizedMLP-0-xya.05md.full -0.213164365770041 0.0379040977394586
385 centralizedMLP-0-xya.05md.full -0.213164365770041 0.0379040977394586
386 centralizedMLP-0-xya.05md.full -0.213164365770041 0.0379040977394586
387 centralizedMLP-0-xya.05md.full -0.213170650225594 0.0379039311715671
388 centralizedMLP-0-xya.05md.full -0.213401157160692 0.0378929857935987
389 centralizedMLP-0-xya.05md.full -0.213401157160692 0.0378929857935987
390 centralizedMLP-0-xya.05md.full -0.213401157160692 0.0378929857935987
391 centralizedMLP-0-xya.05md.full -0.213401157160692 0.0378929857935987
392 centralizedMLP-0-xya.05md.full -0.213401157160692 0.0378793402663386
393 centralizedMLP-0-xya.05md.full -0.213401157160692 0.0373126658479539
394 centralizedMLP-0-xya.05md.full -0.213401157160692 0.0373126658479539
395 centralizedMLP-0-xya.05md.full -0.213401157160692 0.0373126658479539
396 centralizedMLP-0-xya.05md.full -0.213401157160692 0.0373126658479539
397 centralizedMLP-0-xya.05md.full -0.213505310018904 0.0373094813609554
398 centralizedMLP-0-xya.05md.full -0.213505310018904 0.0373094813609554
399 centralizedMLP-0-xya.05md.full -0.213505310018904 0.0373094813609554
400 centralizedMLP-0-xya.05md.full -0.213505310018904 0.0373796888747375
401 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
402 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
403 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
404 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
405 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
406 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
407 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
408 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
409 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
410 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
411 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
412 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
413 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
414 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
415 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
416 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
417 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
418 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
419 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
420 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
421 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
422 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
423 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
424 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
425 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
426 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
427 centralizedMLP-0-xya.05md.full -0.213766778387885 0.037371929015146
428 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
429 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
430 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
431 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
432 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
433 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
434 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
435 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
436 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
437 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
438 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
439 centralizedMLP-0-xya.05md.full -0.213897950776307 0.037368311128385
440 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
441 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
442 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
443 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
444 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
445 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
446 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
447 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
448 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
449 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
450 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
451 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
452 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
453 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
454 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
455 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
456 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
457 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
458 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
459 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
460 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
461 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373749459436202
462 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373918533200661
463 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373918533200661
464 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373918533200661
465 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373918533200661
466 centralizedMLP-0-xya.05md.full -0.213897950776307 0.0373918533200661
467 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
468 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
469 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
470 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
471 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
472 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
473 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
474 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
475 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
476 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
477 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
478 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
479 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
480 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
481 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
482 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
483 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
484 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
485 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
486 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0373192545913612
487 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
488 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
489 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
490 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
491 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
492 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
493 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
494 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
495 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
496 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
497 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
498 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
499 centralizedMLP-0-xya.05md.full -0.213993908259582 0.0372633414060639
500 centralizedMLP-0-xya.05md.full -0.214325119094916 0.0372546978545694
501 centralizedMLP-0-xya.05md.full -0.214325119094916 0.0362610601785925
1 phases -0.124761557099497 0.00767174753139446
2 phases -0.127497358044557 0.00812829613810804
3 phases -0.129137692790683 0.00612292810323066
4 phases -0.132974571809434 0.00416354434940853
5 phases -0.134447909752935 0.00393133007674935
6 phases -0.136579831420173 0.00510653632438756
7 phases -0.137311082127466 0.00535280553146632
8 phases -0.137311082127466 0.00422529163375396
9 phases -0.138817954947634 0.00420654274855448
10 phases -0.138982960241136 0.00475098371613667
11 phases -0.141688721314105 0.00500518585347107
12 phases -0.143843714099488 0.00551770645806349
13 phases -0.144694075008886 0.00633353034494174
14 phases -0.144694075008886 0.00582136974330515
15 phases -0.144694075008886 0.00547682526008716
16 phases -0.145175770933102 0.00527271819803296
17 phases -0.146606469097676 0.00423412813280626
18 phases -0.146649297541733 0.00421552335131538
19 phases -0.146649297541733 0.00428200791655299
20 phases -0.146649297541733 0.00420963538546468
21 phases -0.146649297541733 0.00400597017143171
22 phases -0.14796628800241 0.00398891790826334
23 phases -0.14796628800241 0.00398891790826334
24 phases -0.14796628800241 0.00370355293148422
25 phases -0.14796628800241 0.00370355293148422
26 phases -0.14796628800241 0.0036088790113762
27 phases -0.148435549469686 0.00326652901990143
28 phases -0.148435549469686 0.00260706818084556
29 phases -0.149052389917997 0.00261390141315622
30 phases -0.149052389917997 0.00254407732918503
31 phases -0.149137721916272 0.00249365731085613
32 phases -0.149137721916272 0.0027018982002987
33 phases -0.149137721916272 0.00274784343298482
34 phases -0.149375103271573 0.00280500804649282
35 phases -0.149375103271573 0.00282136909118833
36 phases -0.149375103271573 0.00271888704555443
37 phases -0.149375103271573 0.00271888704555443
38 phases -0.14971972971197 0.0027578975116923
39 phases -0.14971972971197 0.00273327379911095
40 phases -0.14971972971197 0.0028035300117067
41 phases -0.14971972971197 0.0028035300117067
42 phases -0.150194893077566 0.00286137144728261
43 phases -0.150194893077566 0.00297065059222282
44 phases -0.150194893077566 0.00297065059222282
45 phases -0.150444905254086 0.00310876536014079
46 phases -0.150444905254086 0.00310876536014079
47 phases -0.150444905254086 0.00310876536014079
48 phases -0.150444905254086 0.00310876536014079
49 phases -0.150444905254086 0.00310500235195261
50 phases -0.150444905254086 0.00310500235195261
51 phases -0.151114252885959 0.00313884685062872
52 phases -0.151114252885959 0.00313884685062872
53 phases -0.151114252885959 0.00313884685062872
54 phases -0.151114252885959 0.00313884685062872
55 phases -0.151114252885959 0.00313884685062872
56 phases -0.151114252885959 0.00313884685062872
57 phases -0.151114252885959 0.00318139088296166
58 phases -0.151114252885959 0.00318139088296166
59 phases -0.151114252885959 0.00322797606600653
60 phases -0.151114252885959 0.00322797606600653
61 phases -0.151114252885959 0.00322797606600653
62 phases -0.151114252885959 0.00322797606600653
63 phases -0.151114252885959 0.00322797606600653
64 phases -0.151114252885959 0.00322797606600653
65 phases -0.151114252885959 0.00322797606600653
66 phases -0.151114252885959 0.00322797606600653
67 phases -0.151114252885959 0.00329025083311563
68 phases -0.151114252885959 0.00329025083311563
69 phases -0.151114252885959 0.00329025083311563
70 phases -0.151114252885959 0.00329025083311563
71 phases -0.151114252885959 0.00329025083311563
72 phases -0.151199781242577 0.00329726675477689
73 phases -0.151199781242577 0.00329726675477689
74 phases -0.151199781242577 0.00329726675477689
75 phases -0.151199781242577 0.00329726675477689
76 phases -0.151199781242577 0.00329726675477689
77 phases -0.151199781242577 0.00329726675477689
78 phases -0.151199781242577 0.00329726675477689
79 phases -0.151480078526521 0.0033115920765793
80 phases -0.151480078526521 0.0033115920765793
81 phases -0.151480078526521 0.0033115920765793
82 phases -0.151480078526521 0.00339825225952002
83 phases -0.151480078526521 0.00339691886444281
84 phases -0.151480078526521 0.00339691886444281
85 phases -0.151480078526521 0.00322812723082575
86 phases -0.151480078526521 0.00322812723082575
87 phases -0.151480078526521 0.00322812723082575
88 phases -0.151480078526521 0.00322812723082575
89 phases -0.151480078526521 0.00322812723082575
90 phases -0.151480078526521 0.00322812723082575
91 phases -0.151480078526521 0.00322812723082575
92 phases -0.151480078526521 0.00322812723082575
93 phases -0.151480078526521 0.00322812723082575
94 phases -0.151556167315378 0.00323417574257755
95 phases -0.151556167315378 0.00323417574257755
96 phases -0.151660237178325 0.00324089954187557
97 phases -0.151660237178325 0.00324089954187557
98 phases -0.151660237178325 0.00324089954187557
99 phases -0.151660237178325 0.00324089954187557
100 phases -0.151660237178325 0.00324089954187557
101 phases -0.151660237178325 0.00324089954187557
102 phases -0.151660237178325 0.00324089954187557
103 phases -0.151660237178325 0.00323455068936702
104 phases -0.151660237178325 0.00323455068936702
105 phases -0.151660237178325 0.00323455068936702
106 phases -0.151660237178325 0.00323455068936702
107 phases -0.151660237178325 0.00323455068936702
108 phases -0.151660237178325 0.00323455068936702
109 phases -0.151660237178325 0.00323455068936702
110 phases -0.151660237178325 0.00323455068936702
111 phases -0.151660237178325 0.00323455068936702
112 phases -0.151660237178325 0.00323455068936702
113 phases -0.151660237178325 0.00323455068936702
114 phases -0.151660237178325 0.00323455068936702
115 phases -0.151660237178325 0.00323455068936702
116 phases -0.151660237178325 0.00323455068936702
117 phases -0.151660237178325 0.00323455068936702
118 phases -0.151660237178325 0.00323455068936702
119 phases -0.151660237178325 0.00323455068936702
120 phases -0.151660237178325 0.00323455068936702
121 phases -0.151660237178325 0.00323455068936702
122 phases -0.151660237178325 0.00323455068936702
123 phases -0.151660237178325 0.00323455068936702
124 phases -0.151660237178325 0.00323455068936702
125 phases -0.151660237178325 0.00323455068936702
126 phases -0.151660237178325 0.00323455068936702
127 phases -0.151660237178325 0.00323455068936702
128 phases -0.151660237178325 0.00323455068936702
129 phases -0.151660237178325 0.00323455068936702
130 phases -0.151660237178325 0.00323455068936702
131 phases -0.151660237178325 0.00327409590558291
132 phases -0.151660237178325 0.00327409590558291
133 phases -0.151660237178325 0.00327409590558291
134 phases -0.151660237178325 0.00327409590558291
135 phases -0.151660237178325 0.00327409590558291
136 phases -0.151660237178325 0.00327409590558291
137 phases -0.151660237178325 0.00327409590558291
138 phases -0.151670250556294 0.00327483561702419
139 phases -0.151670250556294 0.00327483561702419
140 phases -0.151670250556294 0.00329887280430425
141 phases -0.151670250556294 0.00329887280430425
142 phases -0.151670250556294 0.00329887280430425
143 phases -0.151670250556294 0.00329887280430425
144 phases -0.151670250556294 0.00329887280430425
145 phases -0.151670250556294 0.00329887280430425
146 phases -0.151670250556294 0.00329887280430425
147 phases -0.151670250556294 0.00333739109126724
148 phases -0.151670250556294 0.00331457597913111
149 phases -0.151670250556294 0.00332006356268547
150 phases -0.151670250556294 0.00332006356268547
151 phases -0.151670250556294 0.00332006356268547
152 phases -0.151670250556294 0.00331824484485217
153 phases -0.151670250556294 0.00331824484485217
154 phases -0.151670250556294 0.00331824484485217
155 phases -0.152024714411506 0.00334869345134101
156 phases -0.152024714411506 0.00334869345134101
157 phases -0.152024714411506 0.00334869345134101
158 phases -0.152024714411506 0.00334869345134101
159 phases -0.152024714411506 0.00334869345134101
160 phases -0.152024714411506 0.00334869345134101
161 phases -0.152024714411506 0.00333050644334614
162 phases -0.152024714411506 0.00333050644334614
163 phases -0.152113650270078 0.00333426796862101
164 phases -0.152113650270078 0.00318803898604728
165 phases -0.152113650270078 0.00318803898604728
166 phases -0.152113650270078 0.00318803898604728
167 phases -0.152113650270078 0.00318803898604728
168 phases -0.152113650270078 0.00318803898604728
169 phases -0.152113650270078 0.00318807469719864
170 phases -0.152113650270078 0.00318807469719864
171 phases -0.152113650270078 0.00318807469719864
172 phases -0.152113650270078 0.00318807469719864
173 phases -0.152113650270078 0.00323532995288339
174 phases -0.152113650270078 0.00323532995288339
175 phases -0.152113650270078 0.00323594079198948
176 phases -0.152113650270078 0.00323594079198948
177 phases -0.152113650270078 0.00323594079198948
178 phases -0.152113650270078 0.00323594079198948
179 phases -0.152113650270078 0.00323594079198948
180 phases -0.152113650270078 0.00323594079198948
181 phases -0.152113650270078 0.00323594079198948
182 phases -0.152113650270078 0.00323594079198948
183 phases -0.152113650270078 0.00323594079198948
184 phases -0.152113650270078 0.00323594079198948
185 phases -0.152113650270078 0.00323594079198948
186 phases -0.152113650270078 0.00323594079198948
187 phases -0.152113650270078 0.00323594079198948
188 phases -0.152113650270078 0.00323594079198948
189 phases -0.152113650270078 0.00323594079198948
190 phases -0.152113650270078 0.00323594079198948
191 phases -0.152113650270078 0.00323594079198948
192 phases -0.152113650270078 0.00323594079198948
193 phases -0.152113650270078 0.00323594079198948
194 phases -0.152113650270078 0.00323591982267412
195 phases -0.152113650270078 0.00323591982267412
196 phases -0.152113650270078 0.00323591982267412
197 phases -0.152113650270078 0.00323591982267412
198 phases -0.152113650270078 0.00323591982267412
199 phases -0.152404345728327 0.00327149027715186
200 phases -0.152404345728327 0.00327149027715186
201 phases -0.152404345728327 0.00327149027715186
202 phases -0.152404345728327 0.00327149027715186
203 phases -0.152404345728327 0.00327149027715186
204 phases -0.152404345728327 0.00327149027715186
205 phases -0.152404345728327 0.00327149027715186
206 phases -0.152404345728327 0.00327149027715186
207 phases -0.152404345728327 0.00327149027715186
208 phases -0.152404345728327 0.00327149027715186
209 phases -0.152404345728327 0.00327149027715186
210 phases -0.152435806663848 0.0032763536496071
211 phases -0.152435806663848 0.00322618293081004
212 phases -0.152435806663848 0.00322618293081004
213 phases -0.152435806663848 0.00322618293081004
214 phases -0.152435806663848 0.00322618293081004
215 phases -0.152435806663848 0.00322618293081004
216 phases -0.152435806663848 0.00322618293081004
217 phases -0.152435806663848 0.00322618293081004
218 phases -0.152435806663848 0.00322618293081004
219 phases -0.152435806663848 0.00322618293081004
220 phases -0.152435806663848 0.00322618293081004
221 phases -0.152435806663848 0.00322618293081004
222 phases -0.152435806663848 0.00322618293081004
223 phases -0.152435806663848 0.00322618293081004
224 phases -0.152435806663848 0.00322618293081004
225 phases -0.152435806663848 0.00322618293081004
226 phases -0.152889783709441 0.003252365285337
227 phases -0.152889783709441 0.003252365285337
228 phases -0.152889783709441 0.003252365285337
229 phases -0.152889783709441 0.003252365285337
230 phases -0.152889783709441 0.003252365285337
231 phases -0.152889783709441 0.003252365285337
232 phases -0.152889783709441 0.003252365285337
233 phases -0.152889783709441 0.003252365285337
234 phases -0.152889783709441 0.003252365285337
235 phases -0.152889783709441 0.003252365285337
236 phases -0.152889783709441 0.003252365285337
237 phases -0.152889783709441 0.003252365285337
238 phases -0.152889783709441 0.003252365285337
239 phases -0.152889783709441 0.003252365285337
240 phases -0.152889783709441 0.00328646908925117
241 phases -0.152889783709441 0.00328646908925117
242 phases -0.152889783709441 0.00328646908925117
243 phases -0.152889783709441 0.00328646908925117
244 phases -0.152889783709441 0.00328886294472087
245 phases -0.152889783709441 0.00328886294472087
246 phases -0.152889783709441 0.00328886294472087
247 phases -0.152889783709441 0.00328886294472087
248 phases -0.152889783709441 0.00328886294472087
249 phases -0.152889783709441 0.00328886294472087
250 phases -0.152889783709441 0.00328886294472087
251 phases -0.152889783709441 0.00328886294472087
252 phases -0.152889783709441 0.00328886294472087
253 phases -0.152889783709441 0.00328886294472087
254 phases -0.152889783709441 0.00328886294472087
255 phases -0.152889783709441 0.00328886294472087
256 phases -0.152889783709441 0.0033012385159595
257 phases -0.152889783709441 0.0033012385159595
258 phases -0.152889783709441 0.0033012385159595
259 phases -0.152889783709441 0.0033012385159595
260 phases -0.152889783709441 0.0033012385159595
261 phases -0.152889783709441 0.0033012385159595
262 phases -0.152889783709441 0.0033012385159595
263 phases -0.152889783709441 0.0033012385159595
264 phases -0.152889783709441 0.0033012385159595
265 phases -0.152889783709441 0.0033012385159595
266 phases -0.152889783709441 0.0033012385159595
267 phases -0.152889783709441 0.0033012385159595
268 phases -0.152889783709441 0.0033012385159595
269 phases -0.152889783709441 0.0033012385159595
270 phases -0.152889783709441 0.0033012385159595
271 phases -0.152889783709441 0.0033012385159595
272 phases -0.152889783709441 0.0033012385159595
273 phases -0.152889783709441 0.0033012385159595
274 phases -0.152889783709441 0.0033012385159595
275 phases -0.152889783709441 0.0033012385159595
276 phases -0.152889783709441 0.0033012385159595
277 phases -0.152889783709441 0.00329276130711301
278 phases -0.152889783709441 0.00329276130711301
279 phases -0.152931942397624 0.00329723745047196
280 phases -0.152931942397624 0.00329723745047196
281 phases -0.152931942397624 0.00329723745047196
282 phases -0.152931942397624 0.00329723745047196
283 phases -0.152931942397624 0.00329723745047196
284 phases -0.152931942397624 0.00329723745047196
285 phases -0.152931942397624 0.00328686465929157
286 phases -0.152931942397624 0.00328686465929157
287 phases -0.152931942397624 0.00328686465929157
288 phases -0.152931942397624 0.00328686465929157
289 phases -0.152931942397624 0.00328686465929157
290 phases -0.152931942397624 0.00328686465929157
291 phases -0.152931942397624 0.00328686465929157
292 phases -0.152931942397624 0.00328686465929157
293 phases -0.152931942397624 0.00328686465929157
294 phases -0.152931942397624 0.00328686465929157
295 phases -0.152931942397624 0.00328686465929157
296 phases -0.152931942397624 0.00328686465929157
297 phases -0.152931942397624 0.00328686465929157
298 phases -0.152931942397624 0.00328686465929157
299 phases -0.152931942397624 0.00328686465929157
300 phases -0.152931942397624 0.00328686465929157
301 phases -0.152931942397624 0.00328686465929157
302 phases -0.152931942397624 0.00328686465929157
303 phases -0.152931942397624 0.00328686465929157
304 phases -0.152931942397624 0.00328686465929157
305 phases -0.152931942397624 0.00328686465929157
306 phases -0.152931942397624 0.00328686465929157
307 phases -0.152931942397624 0.00328686465929157
308 phases -0.152931942397624 0.00328686465929157
309 phases -0.152931942397624 0.00328686465929157
310 phases -0.152931942397624 0.00328686465929157
311 phases -0.152931942397624 0.00328686465929157
312 phases -0.152931942397624 0.00328686465929157
313 phases -0.152931942397624 0.00328686465929157
314 phases -0.152931942397624 0.00328686465929157
315 phases -0.152931942397624 0.00328686465929157
316 phases -0.152931942397624 0.00328686465929157
317 phases -0.152931942397624 0.00328686465929157
318 phases -0.152931942397624 0.00325765249293854
319 phases -0.152931942397624 0.00325765249293854
320 phases -0.152931942397624 0.00325765249293854
321 phases -0.152931942397624 0.00325765249293854
322 phases -0.152931942397624 0.00325765249293854
323 phases -0.152931942397624 0.00325765249293854
324 phases -0.152931942397624 0.00325765249293854
325 phases -0.152931942397624 0.00325765249293854
326 phases -0.152931942397624 0.00325765249293854
327 phases -0.152931942397624 0.00325765249293854
328 phases -0.152931942397624 0.00325765249293854
329 phases -0.152931942397624 0.00325765249293854
330 phases -0.152931942397624 0.00325765249293854
331 phases -0.152931942397624 0.00325765249293854
332 phases -0.152931942397624 0.00325765249293854
333 phases -0.152931942397624 0.00325765249293854
334 phases -0.152931942397624 0.00325765249293854
335 phases -0.152931942397624 0.00325765249293854
336 phases -0.152931942397624 0.00325765249293854
337 phases -0.152931942397624 0.00325765249293854
338 phases -0.152931942397624 0.00325765249293854
339 phases -0.152931942397624 0.00325765249293854
340 phases -0.152931942397624 0.00325765249293854
341 phases -0.152931942397624 0.00325765249293854
342 phases -0.152931942397624 0.00325765249293854
343 phases -0.152931942397624 0.00325765249293854
344 phases -0.152931942397624 0.00325765249293854
345 phases -0.152931942397624 0.00325765249293854
346 phases -0.152931942397624 0.00325765249293854
347 phases -0.152931942397624 0.00325765249293854
348 phases -0.152931942397624 0.00325765249293854
349 phases -0.152931942397624 0.00325765249293854
350 phases -0.152931942397624 0.00325765249293854
351 phases -0.152931942397624 0.00325765249293854
352 phases -0.152931942397624 0.00325765249293854
353 phases -0.152931942397624 0.00325765249293854
354 phases -0.152931942397624 0.00325765249293854
355 phases -0.152931942397624 0.00325765249293854
356 phases -0.152931942397624 0.00325765249293854
357 phases -0.152931942397624 0.00325765249293854
358 phases -0.152931942397624 0.00325765249293854
359 phases -0.152931942397624 0.00325765249293854
360 phases -0.152931942397624 0.00325765249293854
361 phases -0.152931942397624 0.00325765249293854
362 phases -0.152931942397624 0.00325765249293854
363 phases -0.152931942397624 0.00325765249293854
364 phases -0.152931942397624 0.00325765249293854
365 phases -0.152931942397624 0.00325765249293854
366 phases -0.152931942397624 0.00325765249293854
367 phases -0.152931942397624 0.00325765249293854
368 phases -0.152931942397624 0.00325765249293854
369 phases -0.152931942397624 0.00325765249293854
370 phases -0.152931942397624 0.00325765249293854
371 phases -0.152931942397624 0.00325765249293854
372 phases -0.152931942397624 0.00325765249293854
373 phases -0.152931942397624 0.00325765249293854
374 phases -0.152931942397624 0.00325765249293854
375 phases -0.152931942397624 0.00325765249293854
376 phases -0.152931942397624 0.00325765249293854
377 phases -0.152931942397624 0.00325765249293854
378 phases -0.152931942397624 0.00325765249293854
379 phases -0.152931942397624 0.00325765249293854
380 phases -0.152931942397624 0.00325765249293854
381 phases -0.152931942397624 0.00325765249293854
382 phases -0.152931942397624 0.00325765249293854
383 phases -0.152931942397624 0.00325765249293854
384 phases -0.152931942397624 0.00325765249293854
385 phases -0.152931942397624 0.00325765249293854
386 phases -0.152931942397624 0.00325765249293854
387 phases -0.152931942397624 0.00325765249293854
388 phases -0.152931942397624 0.00325765249293854
389 phases -0.152931942397624 0.00325765249293854
390 phases -0.152931942397624 0.00327950249833219
391 phases -0.152931942397624 0.00327950249833219
392 phases -0.152931942397624 0.00327950249833219
393 phases -0.152931942397624 0.00327950249833219
394 phases -0.152931942397624 0.00327950249833219
395 phases -0.152931942397624 0.00327950249833219
396 phases -0.152931942397624 0.00327950249833219
397 phases -0.152931942397624 0.00327950249833219
398 phases -0.152931942397624 0.00327950249833219
399 phases -0.152931942397624 0.00327950249833219
400 phases -0.152931942397624 0.00327950249833219
401 phases -0.152931942397624 0.00327950249833219
402 phases -0.152931942397624 0.00327950249833219
403 phases -0.152931942397624 0.00327950249833219
404 phases -0.152931942397624 0.00327950249833219
405 phases -0.152931942397624 0.00327950249833219
406 phases -0.152931942397624 0.00327950249833219
407 phases -0.152931942397624 0.00327950249833219
408 phases -0.152931942397624 0.00327950249833219
409 phases -0.152931942397624 0.00327950249833219
410 phases -0.152931942397624 0.00327950249833219
411 phases -0.152931942397624 0.00327950249833219
412 phases -0.152931942397624 0.00327950249833219
413 phases -0.152931942397624 0.00327950249833219
414 phases -0.152931942397624 0.00327950249833219
415 phases -0.152931942397624 0.00327950249833219
416 phases -0.152931942397624 0.00327950249833219
417 phases -0.152931942397624 0.00327950249833219
418 phases -0.152931942397624 0.00327950249833219
419 phases -0.152931942397624 0.00327950249833219
420 phases -0.152931942397624 0.00327950249833219
421 phases -0.152931942397624 0.00327950249833219
422 phases -0.152931942397624 0.00327950249833219
423 phases -0.152931942397624 0.00327950249833219
424 phases -0.152931942397624 0.00327950249833219
425 phases -0.152931942397624 0.00327950249833219
426 phases -0.152931942397624 0.00327950249833219
427 phases -0.152931942397624 0.00327950249833219
428 phases -0.152931942397624 0.00327950249833219
429 phases -0.152931942397624 0.00327950249833219
430 phases -0.152931942397624 0.00327950249833219
431 phases -0.152931942397624 0.00327950249833219
432 phases -0.152931942397624 0.00327950249833219
433 phases -0.152931942397624 0.00327950249833219
434 phases -0.152931942397624 0.00305034219168413
435 phases -0.152931942397624 0.00305034219168413
436 phases -0.152931942397624 0.00305034219168413
437 phases -0.152931942397624 0.00305034219168413
438 phases -0.152931942397624 0.00305034219168413
439 phases -0.152931942397624 0.00305034219168413
440 phases -0.152931942397624 0.00305034219168413
441 phases -0.152931942397624 0.00305034219168413
442 phases -0.152931942397624 0.00305034219168413
443 phases -0.152931942397624 0.00305034219168413
444 phases -0.152931942397624 0.00308110047023735
445 phases -0.152931942397624 0.00308110047023735
446 phases -0.152931942397624 0.00308110047023735
447 phases -0.152931942397624 0.00308110047023735
448 phases -0.152931942397624 0.00308110047023735
449 phases -0.152931942397624 0.00308110047023735
450 phases -0.152931942397624 0.00308110047023735
451 phases -0.152931942397624 0.00308110047023735
452 phases -0.152931942397624 0.00308110047023735
453 phases -0.152931942397624 0.00308110047023735
454 phases -0.152931942397624 0.00308110047023735
455 phases -0.152931942397624 0.00308110047023735
456 phases -0.152931942397624 0.00308110047023735
457 phases -0.152931942397624 0.00308110047023735
458 phases -0.152935121534693 0.00310681072331014
459 phases -0.152935121534693 0.00310681072331014
460 phases -0.152935121534693 0.00310681072331014
461 phases -0.152935121534693 0.00310681072331014
462 phases -0.152935121534693 0.00310681072331014
463 phases -0.152935121534693 0.00310681072331014
464 phases -0.152935121534693 0.00310681072331014
465 phases -0.152935121534693 0.00310681072331014
466 phases -0.152935121534693 0.00310681072331014
467 phases -0.152935121534693 0.00310681072331014
468 phases -0.152935121534693 0.00310681072331014
469 phases -0.152935121534693 0.00310681072331014
470 phases -0.152935121534693 0.00310681072331014
471 phases -0.152935121534693 0.00310681072331014
472 phases -0.152935121534693 0.00310681072331014
473 phases -0.153022536672594 0.00315030675211467
474 phases -0.153022536672594 0.00315030675211467
475 phases -0.153022536672594 0.00315030675211467
476 phases -0.153022536672594 0.00315030675211467
477 phases -0.153022536672594 0.00315030675211467
478 phases -0.153022536672594 0.00315030675211467
479 phases -0.153022536672594 0.00315030675211467
480 phases -0.153022536672594 0.00315030675211467
481 phases -0.153022536672594 0.00315030675211467
482 phases -0.153022536672594 0.00315030675211467
483 phases -0.153022536672594 0.00315030675211467
484 phases -0.153022536672594 0.00315030675211467
485 phases -0.153022536672594 0.00315030675211467
486 phases -0.153022536672594 0.00315030675211467
487 phases -0.153022536672594 0.00315030675211467
488 phases -0.153022536672594 0.00315030675211467
489 phases -0.153022536672594 0.00315030675211467
490 phases -0.153022536672594 0.00315030675211467
491 phases -0.153022536672594 0.00315030675211467
492 phases -0.153022536672594 0.00315030675211467
493 phases -0.153022536672594 0.00315030675211467
494 phases -0.153022536672594 0.00315030675211467
495 phases -0.153022536672594 0.00315030675211467
496 phases -0.153022536672594 0.00311760572149376
497 phases -0.153022536672594 0.00311760572149376
498 phases -0.153022536672594 0.00311760572149376
499 phases -0.153022536672594 0.00311760572149376
500 phases -0.153022536672594 0.00311760572149376
501 phases -0.153022536672594 0.00303445458399668


==> data/exp.controller.tripod.txt <==
iterations controller median sd
1 centralizedMLP-0-xya.05md.full -0.0331929630029926 0.00390368572086332
2 centralizedMLP-0-xya.05md.full -0.0362282189397282 0.00302708808520933
3 centralizedMLP-0-xya.05md.full -0.0406785317638973 0.00537180755858837
4 centralizedMLP-0-xya.05md.full -0.0428724309051731 0.00318045080732821
5 centralizedMLP-0-xya.05md.full -0.0429802014495807 0.00361987233901281
6 centralizedMLP-0-xya.05md.full -0.0441195134696086 0.00390798739063473
7 centralizedMLP-0-xya.05md.full -0.0459880128066942 0.0027260335666817
8 centralizedMLP-0-xya.05md.full -0.0494934185010067 0.00415482242345315
9 centralizedMLP-0-xya.05md.full -0.0506827140632747 0.00401173950088326
10 centralizedMLP-0-xya.05md.full -0.0521366050504604 0.00428246084746058
11 centralizedMLP-0-xya.05md.full -0.0531072354195565 0.00329583975786364
12 centralizedMLP-0-xya.05md.full -0.0549986980424667 0.00377297731360462
13 centralizedMLP-0-xya.05md.full -0.0571871061497181 0.00402569614357715
14 centralizedMLP-0-xya.05md.full -0.0589281420172103 0.0064973374371992
15 centralizedMLP-0-xya.05md.full -0.0612465732386337 0.00579965175287587
16 centralizedMLP-0-xya.05md.full -0.0647040389158925 0.0058656653421052
17 centralizedMLP-0-xya.05md.full -0.0664676644600552 0.00629763494576977
18 centralizedMLP-0-xya.05md.full -0.0679148819944769 0.00637396389389389
19 centralizedMLP-0-xya.05md.full -0.0679148819944769 0.00583730293188819
20 centralizedMLP-0-xya.05md.full -0.0692755363692106 0.00812040113691152
21 centralizedMLP-0-xya.05md.full -0.0708508769134464 0.00732371946944502
22 centralizedMLP-0-xya.05md.full -0.0721987617883234 0.00718319530471013
23 centralizedMLP-0-xya.05md.full -0.0721987617883234 0.00691193866624144
24 centralizedMLP-0-xya.05md.full -0.0721987617883234 0.00714266953727307
25 centralizedMLP-0-xya.05md.full -0.0733714673692355 0.00746491289446996
26 centralizedMLP-0-xya.05md.full -0.0757147190948037 0.00771806094881848
27 centralizedMLP-0-xya.05md.full -0.0771553134968148 0.00799054371199366
28 centralizedMLP-0-xya.05md.full -0.078421157189479 0.0079359386307224
29 centralizedMLP-0-xya.05md.full -0.078421157189479 0.00755862478788478
30 centralizedMLP-0-xya.05md.full -0.0797878521329646 0.00740231690522893
31 centralizedMLP-0-xya.05md.full -0.0823930359647714 0.0126557472671222
32 centralizedMLP-0-xya.05md.full -0.0849073800495826 0.0121003795256431
33 centralizedMLP-0-xya.05md.full -0.0897556875880289 0.0139530484076225
34 centralizedMLP-0-xya.05md.full -0.0897556875880289 0.0126604079830819
35 centralizedMLP-0-xya.05md.full -0.0897556875880289 0.0121956582750157
36 centralizedMLP-0-xya.05md.full -0.0897556875880289 0.0121956582750157
37 centralizedMLP-0-xya.05md.full -0.0916393228546727 0.0116382392896369
38 centralizedMLP-0-xya.05md.full -0.0916393228546727 0.0116227682941011
39 centralizedMLP-0-xya.05md.full -0.0929028812371403 0.0120830560851647
40 centralizedMLP-0-xya.05md.full -0.0935842679381564 0.0111288419354205
41 centralizedMLP-0-xya.05md.full -0.0968839965017068 0.0110938192059213
42 centralizedMLP-0-xya.05md.full -0.0971996202240232 0.00988415056417914
43 centralizedMLP-0-xya.05md.full -0.0987189202661267 0.00966858212305925
44 centralizedMLP-0-xya.05md.full -0.103433979344316 0.00992004849343811
45 centralizedMLP-0-xya.05md.full -0.105490732196702 0.0105551819254966
46 centralizedMLP-0-xya.05md.full -0.105490732196702 0.0137325090627971
47 centralizedMLP-0-xya.05md.full -0.105490732196702 0.0131352796772089
48 centralizedMLP-0-xya.05md.full -0.106233627812767 0.0132774957122535
49 centralizedMLP-0-xya.05md.full -0.106233627812767 0.0116019544834434
50 centralizedMLP-0-xya.05md.full -0.106233627812767 0.0123675786971918
51 centralizedMLP-0-xya.05md.full -0.109728998997429 0.0123579386329725
52 centralizedMLP-0-xya.05md.full -0.113127333559979 0.0129584146721854
53 centralizedMLP-0-xya.05md.full -0.113127333559979 0.0126582325266232
54 centralizedMLP-0-xya.05md.full -0.114066784710954 0.0117822419071442
55 centralizedMLP-0-xya.05md.full -0.114066784710954 0.0118592779424159
56 centralizedMLP-0-xya.05md.full -0.114066784710954 0.0122372570167897
57 centralizedMLP-0-xya.05md.full -0.114066784710954 0.0131738900914744
58 centralizedMLP-0-xya.05md.full -0.114066784710954 0.0129844683902418
59 centralizedMLP-0-xya.05md.full -0.114066784710954 0.0127587182620279
60 centralizedMLP-0-xya.05md.full -0.117558649691405 0.0128395253476736
61 centralizedMLP-0-xya.05md.full -0.12361338570661 0.015837596474158
62 centralizedMLP-0-xya.05md.full -0.12361338570661 0.0160126290457069
63 centralizedMLP-0-xya.05md.full -0.128112270849737 0.0166836167283803
64 centralizedMLP-0-xya.05md.full -0.128112270849737 0.0164633312639309
65 centralizedMLP-0-xya.05md.full -0.128112270849737 0.0164633312639309
66 centralizedMLP-0-xya.05md.full -0.13022976746302 0.0173541077675137
67 centralizedMLP-0-xya.05md.full -0.13022976746302 0.0164610299881389
68 centralizedMLP-0-xya.05md.full -0.13441537751893 0.0180264507367196
69 centralizedMLP-0-xya.05md.full -0.13441537751893 0.0185339886005133
70 centralizedMLP-0-xya.05md.full -0.13441537751893 0.0182482532874699
71 centralizedMLP-0-xya.05md.full -0.13688271462676 0.0189908865254829
72 centralizedMLP-0-xya.05md.full -0.13688271462676 0.0189908865254829
73 centralizedMLP-0-xya.05md.full -0.13688271462676 0.0194647274495885
74 centralizedMLP-0-xya.05md.full -0.13688271462676 0.0202071837029806
75 centralizedMLP-0-xya.05md.full -0.13688271462676 0.0202071837029806
76 centralizedMLP-0-xya.05md.full -0.137451019440919 0.0192596431216397
77 centralizedMLP-0-xya.05md.full -0.137451019440919 0.0205810146741885
78 centralizedMLP-0-xya.05md.full -0.14422602443542 0.0210302521989968
79 centralizedMLP-0-xya.05md.full -0.14589273239588 0.0257027421778986
80 centralizedMLP-0-xya.05md.full -0.150274346954726 0.0292070399801525
81 centralizedMLP-0-xya.05md.full -0.151216613464274 0.0292844004955743
82 centralizedMLP-0-xya.05md.full -0.152616211458008 0.0289859112094146
83 centralizedMLP-0-xya.05md.full -0.154757744291186 0.0287407620620437
84 centralizedMLP-0-xya.05md.full -0.156079832461772 0.0288580371936774
85 centralizedMLP-0-xya.05md.full -0.156079832461772 0.0289345190044461
86 centralizedMLP-0-xya.05md.full -0.156079832461772 0.0287335594443466
87 centralizedMLP-0-xya.05md.full -0.156079832461772 0.0287335594443466
88 centralizedMLP-0-xya.05md.full -0.156079832461772 0.0287335594443466
89 centralizedMLP-0-xya.05md.full -0.156079832461772 0.0278645225773376
90 centralizedMLP-0-xya.05md.full -0.156079832461772 0.0278645225773376
91 centralizedMLP-0-xya.05md.full -0.156219765272797 0.0278568796047799
92 centralizedMLP-0-xya.05md.full -0.159032512333097 0.0288840603147054
93 centralizedMLP-0-xya.05md.full -0.159032512333097 0.0288840603147054
94 centralizedMLP-0-xya.05md.full -0.159032512333097 0.0292052056657361
95 centralizedMLP-0-xya.05md.full -0.159032512333097 0.0296932341989012
96 centralizedMLP-0-xya.05md.full -0.165599280302833 0.0336012320543275
97 centralizedMLP-0-xya.05md.full -0.166249243788571 0.0336901481053678
98 centralizedMLP-0-xya.05md.full -0.166249243788571 0.0336901481053678
99 centralizedMLP-0-xya.05md.full -0.166249243788571 0.0333584360172728
100 centralizedMLP-0-xya.05md.full -0.168578398486674 0.0331928013510911
101 centralizedMLP-0-xya.05md.full -0.169171906494182 0.0337572109266312
102 centralizedMLP-0-xya.05md.full -0.169171906494182 0.0334639457614641
103 centralizedMLP-0-xya.05md.full -0.170623989517237 0.0336768242263947
104 centralizedMLP-0-xya.05md.full -0.170623989517237 0.0332335322851755
105 centralizedMLP-0-xya.05md.full -0.170623989517237 0.0332967050955795
106 centralizedMLP-0-xya.05md.full -0.170623989517237 0.0331271011221042
107 centralizedMLP-0-xya.05md.full -0.170623989517237 0.0319918332210133
108 centralizedMLP-0-xya.05md.full -0.170623989517237 0.0320084348296018
109 centralizedMLP-0-xya.05md.full -0.171792692762719 0.0319180819184902
110 centralizedMLP-0-xya.05md.full -0.171792692762719 0.0293708991082766
111 centralizedMLP-0-xya.05md.full -0.171792692762719 0.03117703773285
112 centralizedMLP-0-xya.05md.full -0.171792692762719 0.0304540056549249
113 centralizedMLP-0-xya.05md.full -0.171792692762719 0.0304540056549249
114 centralizedMLP-0-xya.05md.full -0.171792692762719 0.0295547814160243
115 centralizedMLP-0-xya.05md.full -0.171792692762719 0.0295547814160243
116 centralizedMLP-0-xya.05md.full -0.171792692762719 0.0278358786449995
117 centralizedMLP-0-xya.05md.full -0.171792692762719 0.0284633858550742
118 centralizedMLP-0-xya.05md.full -0.17798964127971 0.0273391656715459
119 centralizedMLP-0-xya.05md.full -0.17798964127971 0.0273391656715459
120 centralizedMLP-0-xya.05md.full -0.17798964127971 0.0273391656715459
121 centralizedMLP-0-xya.05md.full -0.17798964127971 0.0273391656715459
122 centralizedMLP-0-xya.05md.full -0.17798964127971 0.0271020499000494
123 centralizedMLP-0-xya.05md.full -0.17798964127971 0.0268943895323818
124 centralizedMLP-0-xya.05md.full -0.185338681172646 0.0264801333356859
125 centralizedMLP-0-xya.05md.full -0.185338681172646 0.0256493309095485
126 centralizedMLP-0-xya.05md.full -0.185338681172646 0.0256493309095485
127 centralizedMLP-0-xya.05md.full -0.185338681172646 0.0256493309095485
128 centralizedMLP-0-xya.05md.full -0.185338681172646 0.0256493309095485
129 centralizedMLP-0-xya.05md.full -0.185338681172646 0.0246920003419359
130 centralizedMLP-0-xya.05md.full -0.185338681172646 0.0246920003419359
131 centralizedMLP-0-xya.05md.full -0.18614706247869 0.0247625359587169
132 centralizedMLP-0-xya.05md.full -0.18614706247869 0.0238438017170073
133 centralizedMLP-0-xya.05md.full -0.188908157399193 0.0225524573534909
134 centralizedMLP-0-xya.05md.full -0.188908157399193 0.0226216350231372
135 centralizedMLP-0-xya.05md.full -0.188908157399193 0.0223992765763951
136 centralizedMLP-0-xya.05md.full -0.188908157399193 0.0223992765763951
137 centralizedMLP-0-xya.05md.full -0.190564402729069 0.022149867231566
138 centralizedMLP-0-xya.05md.full -0.190564402729069 0.0221512406430088
139 centralizedMLP-0-xya.05md.full -0.190564402729069 0.0221114743486769
140 centralizedMLP-0-xya.05md.full -0.190564402729069 0.020771678317101
141 centralizedMLP-0-xya.05md.full -0.191286441156731 0.0208015287473738
142 centralizedMLP-0-xya.05md.full -0.191286441156731 0.0207735250047191
143 centralizedMLP-0-xya.05md.full -0.192442532412374 0.0209352181298953
144 centralizedMLP-0-xya.05md.full -0.192442532412374 0.0209352181298953
145 centralizedMLP-0-xya.05md.full -0.192442532412374 0.0209580461900391
146 centralizedMLP-0-xya.05md.full -0.192442532412374 0.0209326709653125
147 centralizedMLP-0-xya.05md.full -0.193664497713632 0.0210202812383083
148 centralizedMLP-0-xya.05md.full -0.193664497713632 0.0239661812789979
149 centralizedMLP-0-xya.05md.full -0.193664497713632 0.0239661812789979
150 centralizedMLP-0-xya.05md.full -0.193664497713632 0.0238573155961077
151 centralizedMLP-0-xya.05md.full -0.193664497713632 0.0238573155961077
152 centralizedMLP-0-xya.05md.full -0.193664497713632 0.0246018063415318
153 centralizedMLP-0-xya.05md.full -0.193664497713632 0.0246018063415318
154 centralizedMLP-0-xya.05md.full -0.193664497713632 0.024025423029386
155 centralizedMLP-0-xya.05md.full -0.193664497713632 0.0240811295526612
156 centralizedMLP-0-xya.05md.full -0.193664497713632 0.0240811295526612
157 centralizedMLP-0-xya.05md.full -0.193664497713632 0.0240118200460487
158 centralizedMLP-0-xya.05md.full -0.193664497713632 0.024725458838933
159 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0248959574095272
160 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0242188502447269
161 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0238206581004689
162 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0238206581004689
163 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0240053257937392
164 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0260706788170221
165 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0260706788170221
166 centralizedMLP-0-xya.05md.full -0.19412719317054 0.026038565888745
167 centralizedMLP-0-xya.05md.full -0.19412719317054 0.026038565888745
168 centralizedMLP-0-xya.05md.full -0.19412719317054 0.026038565888745
169 centralizedMLP-0-xya.05md.full -0.19412719317054 0.026038565888745
170 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0261473346792908
171 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0259990896830802
172 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0259990896830802
173 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0259990896830802
174 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0259990896830802
175 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0259990896830802
176 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0258219098037621
177 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0258219098037621
178 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0258219098037621
179 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0264041003046075
180 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0264041003046075
181 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0264041003046075
182 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0264041003046075
183 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0286693270548843
184 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0286632315571075
185 centralizedMLP-0-xya.05md.full -0.19412719317054 0.028662850877296
186 centralizedMLP-0-xya.05md.full -0.19412719317054 0.028662850877296
187 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0284306247472757
188 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0284285507403685
189 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0279335971852757
190 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0279335971852757
191 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0275402279722032
192 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0275402279722032
193 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0273009105374109
194 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0273009105374109
195 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0273009105374109
196 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0273009105374109
197 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0272537383802419
198 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0272537383802419
199 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0272537383802419
200 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0272537383802419
201 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0272537383802419
202 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0272537383802419
203 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0272537383802419
204 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0272537383802419
205 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0272537383802419
206 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0272537383802419
207 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0270299013355447
208 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0270299013355447
209 centralizedMLP-0-xya.05md.full -0.19412719317054 0.0270240730650881
210 centralizedMLP-0-xya.05md.full -0.194323072527522 0.0268412946431433
211 centralizedMLP-0-xya.05md.full -0.194323072527522 0.0268412946431433
212 centralizedMLP-0-xya.05md.full -0.194323072527522 0.0266619731412863
213 centralizedMLP-0-xya.05md.full -0.194323072527522 0.0265959349738759
214 centralizedMLP-0-xya.05md.full -0.194323072527522 0.0265959349738759
215 centralizedMLP-0-xya.05md.full -0.194323072527522 0.0265959349738759
216 centralizedMLP-0-xya.05md.full -0.194323072527522 0.0264207439346624
217 centralizedMLP-0-xya.05md.full -0.194323072527522 0.026344061646671
218 centralizedMLP-0-xya.05md.full -0.194323072527522 0.026344061646671
219 centralizedMLP-0-xya.05md.full -0.194323072527522 0.026344061646671
220 centralizedMLP-0-xya.05md.full -0.194323072527522 0.026344061646671
221 centralizedMLP-0-xya.05md.full -0.195133572845452 0.0263063884369324
222 centralizedMLP-0-xya.05md.full -0.195133572845452 0.0263063884369324
223 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0263009196698964
224 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0263009196698964
225 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0263009196698964
226 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0269344930825526
227 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0269344930825526
228 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0279825868988532
229 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0273474892089666
230 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0273474892089666
231 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0273474892089666
232 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0273474892089666
233 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0274909400671143
234 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0274909400671143
235 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0274909400671143
236 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0274909400671143
237 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0274909400671143
238 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0274909400671143
239 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0273746108459777
240 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0273746108459777
241 centralizedMLP-0-xya.05md.full -0.195303418906821 0.0273746108459777
242 centralizedMLP-0-xya.05md.full -0.196114906919184 0.0271830238061208
243 centralizedMLP-0-xya.05md.full -0.196114906919184 0.0271830238061208
244 centralizedMLP-0-xya.05md.full -0.196114906919184 0.0271830238061208
245 centralizedMLP-0-xya.05md.full -0.196114906919184 0.0271830238061208
246 centralizedMLP-0-xya.05md.full -0.196114906919184 0.027249957248317
247 centralizedMLP-0-xya.05md.full -0.196114906919184 0.027249957248317
248 centralizedMLP-0-xya.05md.full -0.196260476618472 0.0280833676307812
249 centralizedMLP-0-xya.05md.full -0.196260476618472 0.0280833676307812
250 centralizedMLP-0-xya.05md.full -0.196260476618472 0.0280833676307812
251 centralizedMLP-0-xya.05md.full -0.196260476618472 0.0280833676307812
252 centralizedMLP-0-xya.05md.full -0.196260476618472 0.0280833676307812
253 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0280288134080155
254 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0280288134080155
255 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0280288134080155
256 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0280288134080155
257 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0280288134080155
258 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0287982004668531
259 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0287982004668531
260 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0287982004668531
261 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0287982004668531
262 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0287982004668531
263 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0286846797469887
264 centralizedMLP-0-xya.05md.full -0.197309279681193 0.0286846797469887
265 centralizedMLP-0-xya.05md.full -0.198175893706498 0.028579796565041
266 centralizedMLP-0-xya.05md.full -0.198175893706498 0.028579796565041
267 centralizedMLP-0-xya.05md.full -0.198175893706498 0.028974664634744
268 centralizedMLP-0-xya.05md.full -0.198175893706498 0.0289756482737163
269 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0288055305636876
270 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287008358539655
271 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0292491253711155
272 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0291296657976363
273 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0291296657976363
274 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0291296657976363
275 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287210588906901
276 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287210588906901
277 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287380361955068
278 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287380361955068
279 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287380361955068
280 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287380361955068
281 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287380361955068
282 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287380361955068
283 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287380361955068
284 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287380361955068
285 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287427147274177
286 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287427147274177
287 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0287427147274177
288 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0284270871005657
289 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0284270871005657
290 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0284270871005657
291 centralizedMLP-0-xya.05md.full -0.202339086613753 0.0284270871005657
292 centralizedMLP-0-xya.05md.full -0.202722625817019 0.0284195496387027
293 centralizedMLP-0-xya.05md.full -0.204897087472596 0.0283133429559875
294 centralizedMLP-0-xya.05md.full -0.204897087472596 0.0282609485812128
295 centralizedMLP-0-xya.05md.full -0.204897087472596 0.0282609485812128
296 centralizedMLP-0-xya.05md.full -0.204897087472596 0.0282609485812128
297 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0282605701751235
298 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0282605701751235
299 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0282605701751235
300 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0282605701751235
301 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0281555191245979
302 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0281555191245979
303 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0281555191245979
304 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0281393605420212
305 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0281393605420212
306 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0281393605420212
307 centralizedMLP-0-xya.05md.full -0.204915289837979 0.028233395619889
308 centralizedMLP-0-xya.05md.full -0.204915289837979 0.028233395619889
309 centralizedMLP-0-xya.05md.full -0.204915289837979 0.028233395619889
310 centralizedMLP-0-xya.05md.full -0.204915289837979 0.028233395619889
311 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0280390590633773
312 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0280390590633773
313 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0279658883354757
314 centralizedMLP-0-xya.05md.full -0.204915289837979 0.0279658883354757
315 centralizedMLP-0-xya.05md.full -0.205455260303179 0.0275459634157737
316 centralizedMLP-0-xya.05md.full -0.205455260303179 0.0276594336720799
317 centralizedMLP-0-xya.05md.full -0.205455260303179 0.0276594336720799
318 centralizedMLP-0-xya.05md.full -0.205455260303179 0.0276527080177862
319 centralizedMLP-0-xya.05md.full -0.205455260303179 0.0277082200938103
320 centralizedMLP-0-xya.05md.full -0.205455260303179 0.0277082200938103
321 centralizedMLP-0-xya.05md.full -0.205455260303179 0.0277420728717383
322 centralizedMLP-0-xya.05md.full -0.205455260303179 0.0277420728717383
323 centralizedMLP-0-xya.05md.full -0.205455260303179 0.0273372260543937
324 centralizedMLP-0-xya.05md.full -0.20732456794613 0.0272740854798484
325 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0272721909112447
326 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0272721909112447
327 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0272721909112447
328 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0272721909112447
329 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0272160036233157
330 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0271656589520127
331 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0271656589520127
332 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0271572827287778
333 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0271572827287778
334 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0271670394729828
335 centralizedMLP-0-xya.05md.full -0.207393903034168 0.026798993008637
336 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0265323946077519
337 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0265323946077519
338 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0255229629663133
339 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0255229629663133
340 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0255229629663133
341 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0255229629663133
342 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0257600390198638
343 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0257600390198638
344 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0257600390198638
345 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0257600390198638
346 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0257600390198638
347 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0257600390198638
348 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0263767862892177
349 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0263767862892177
350 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0263767862892177
351 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0261254396504618
352 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0261254396504618
353 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0261254396504618
354 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0261254396504618
355 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0261254396504618
356 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0258606398923535
357 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0258606398923535
358 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0254908247462612
359 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0252579843127696
360 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0252579843127696
361 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0252579843127696
362 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0252579843127696
363 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0252579843127696
364 centralizedMLP-0-xya.05md.full -0.207393903034168 0.0252800935264829
365 centralizedMLP-0-xya.05md.full -0.207454573820639 0.025123014338988
366 centralizedMLP-0-xya.05md.full -0.207454573820639 0.0249881942551883
367 centralizedMLP-0-xya.05md.full -0.207454573820639 0.0249881942551883
368 centralizedMLP-0-xya.05md.full -0.207454573820639 0.0249944643904653
369 centralizedMLP-0-xya.05md.full -0.208085843799395 0.02633974083921
370 centralizedMLP-0-xya.05md.full -0.208085843799395 0.02633974083921
371 centralizedMLP-0-xya.05md.full -0.208085843799395 0.02633974083921
372 centralizedMLP-0-xya.05md.full -0.208650467221361 0.0263173134758473
373 centralizedMLP-0-xya.05md.full -0.210018751731197 0.0262830175203121
374 centralizedMLP-0-xya.05md.full -0.210018751731197 0.0262830175203121
375 centralizedMLP-0-xya.05md.full -0.210018751731197 0.0262830175203121
376 centralizedMLP-0-xya.05md.full -0.210018751731197 0.0262830175203121
377 centralizedMLP-0-xya.05md.full -0.210018751731197 0.0262830175203121
378 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0261838368302667
379 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0261838368302667
380 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0261838368302667
381 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0261838368302667
382 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0261838368302667
383 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0261838368302667
384 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0261838368302667
385 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0264089093109536
386 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0264089093109536
387 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0264089093109536
388 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0264089093109536
389 centralizedMLP-0-xya.05md.full -0.210493722400431 0.0263555572142858
390 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0263544005654459
391 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0263544005654459
392 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0263544005654459
393 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0263544005654459
394 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0263544005654459
395 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0263544005654459
396 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0263544005654459
397 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0262737782410094
398 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0262737782410094
399 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0262737782410094
400 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0262737782410094
401 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0261742874815027
402 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0261499101891024
403 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0261499101891024
404 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0260691124273249
405 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0260691124273249
406 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0260691124273249
407 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0260691124273249
408 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258068477389052
409 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258068477389052
410 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258068477389052
411 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258068477389052
412 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258068477389052
413 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258068477389052
414 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258068477389052
415 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258068477389052
416 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258068477389052
417 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258068477389052
418 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258081992568993
419 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258081992568993
420 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258081992568993
421 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258081992568993
422 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258081992568993
423 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0258081992568993
424 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0257734624139526
425 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0257734624139526
426 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0257734624139526
427 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0257734624139526
428 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0257734624139526
429 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0257734624139526
430 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0257734624139526
431 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0257489195844179
432 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0256805600845531
433 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0254991985893354
434 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0254991985893354
435 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0254991985893354
436 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0254991985893354
437 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0254991985893354
438 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0254991985893354
439 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0254991985893354
440 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0254991985893354
441 centralizedMLP-0-xya.05md.full -0.210510441902715 0.0254991985893354
442 centralizedMLP-0-xya.05md.full -0.210748106128353 0.0254804167106819
443 centralizedMLP-0-xya.05md.full -0.210748106128353 0.0254804167106819
444 centralizedMLP-0-xya.05md.full -0.210774313810502 0.0254783990349899
445 centralizedMLP-0-xya.05md.full -0.210774313810502 0.0254783990349899
446 centralizedMLP-0-xya.05md.full -0.210774313810502 0.0254783990349899
447 centralizedMLP-0-xya.05md.full -0.210774313810502 0.0266956765131469
448 centralizedMLP-0-xya.05md.full -0.210774313810502 0.0266956765131469
449 centralizedMLP-0-xya.05md.full -0.210774313810502 0.0266956765131469
450 centralizedMLP-0-xya.05md.full -0.210774313810502 0.0266956765131469
451 centralizedMLP-0-xya.05md.full -0.210774313810502 0.0266956765131469
452 centralizedMLP-0-xya.05md.full -0.210774313810502 0.0266956765131469
453 centralizedMLP-0-xya.05md.full -0.210774313810502 0.0266956765131469
454 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266926339304769
455 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266466497407531
456 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266466497407531
457 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266466497407531
458 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266466497407531
459 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266407311721073
460 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266407311721073
461 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266378224687474
462 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266413068801917
463 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266413068801917
464 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266413068801917
465 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266413068801917
466 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266413068801917
467 centralizedMLP-0-xya.05md.full -0.210906854341926 0.0266413068801917
468 centralizedMLP-0-xya.05md.full -0.211435126328226 0.0270546980013193
469 centralizedMLP-0-xya.05md.full -0.211435126328226 0.0270546980013193
470 centralizedMLP-0-xya.05md.full -0.211435126328226 0.0270546980013193
471 centralizedMLP-0-xya.05md.full -0.211435126328226 0.0270546980013193
472 centralizedMLP-0-xya.05md.full -0.211435126328226 0.0270546980013193
473 centralizedMLP-0-xya.05md.full -0.211435126328226 0.0270546980013193
474 centralizedMLP-0-xya.05md.full -0.211435126328226 0.0270715119988456
475 centralizedMLP-0-xya.05md.full -0.211435126328226 0.0268170933615495
476 centralizedMLP-0-xya.05md.full -0.211435126328226 0.0268170933615495
477 centralizedMLP-0-xya.05md.full -0.211435126328226 0.0268170933615495
478 centralizedMLP-0-xya.05md.full -0.211435126328226 0.026751444443231
479 centralizedMLP-0-xya.05md.full -0.211435126328226 0.026751444443231
480 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0267469724690851
481 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0267469724690851
482 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0278683664797476
483 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0278683664797476
484 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0277617911808501
485 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0277617911808501
486 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0277617911808501
487 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0277617911808501
488 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0277617911808501
489 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
490 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
491 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
492 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
493 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
494 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
495 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
496 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
497 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
498 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
499 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
500 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0274089581469403
501 centralizedMLP-0-xya.05md.full -0.211481327115214 0.0266779208538615
1 phases -0.127061856861513 0.0131365391742163
2 phases -0.143549618815416 0.0135947658676363
3 phases -0.148155523875781 0.0137114246604536
4 phases -0.150832158006354 0.0106678609261055
5 phases -0.151489176606403 0.00790008628872087
6 phases -0.152451210640834 0.00959902188333993
7 phases -0.154849016100891 0.00841683995445248
8 phases -0.159628410930246 0.00773851944447783
9 phases -0.160354701113727 0.00688206745758733
10 phases -0.160354701113727 0.00597464914472277
11 phases -0.162004039486511 0.00636614906044466
12 phases -0.163455084403964 0.00730134053682288
13 phases -0.164935916201831 0.00711368381028225
14 phases -0.168015819225246 0.00709173406708342
15 phases -0.171563495537699 0.00658947460172172
16 phases -0.172804288018422 0.00551193228722899
17 phases -0.174076947912019 0.00458909685615753
18 phases -0.1756802372601 0.00440667349303999
19 phases -0.176394260684016 0.00393472555694191
20 phases -0.177296465019626 0.00424030937795571
21 phases -0.178796953460664 0.00446329636316241
22 phases -0.17946476835433 0.00405146804992317
23 phases -0.179653899429987 0.00362556923820828
24 phases -0.180187999591455 0.0038156459721209
25 phases -0.180187999591455 0.00374703205341164
26 phases -0.180674345298886 0.00382070409753528
27 phases -0.181071068068396 0.00387641498686766
28 phases -0.181071068068396 0.00360523186054397
29 phases -0.181280964998838 0.00367581357271626
30 phases -0.181697735879385 0.00349316984715703
31 phases -0.181711844313695 0.0034532797884287
32 phases -0.182157186376105 0.00287522383152505
33 phases -0.182497045272623 0.00296543569879763
34 phases -0.182569137981006 0.003072772870338
35 phases -0.182616338420011 0.00307078424994491
36 phases -0.182616338420011 0.00307078424994491
37 phases -0.182751663204657 0.00300153014397214
38 phases -0.183180357698004 0.00301043962796834
39 phases -0.183180357698004 0.00273818661226065
40 phases -0.183180357698004 0.00273818661226065
41 phases -0.183180357698004 0.00262822230295907
42 phases -0.183308636411079 0.00253730601230947
43 phases -0.183313216140094 0.00258425639825817
44 phases -0.183313216140094 0.00257281569764804
45 phases -0.183682611981388 0.00245644662503494
46 phases -0.184063768079228 0.0023746523947734
47 phases -0.184063768079228 0.00235721659981401
48 phases -0.184099042421419 0.00234715550434586
49 phases -0.184310373389397 0.00236327377003539
50 phases -0.184310373389397 0.00235928904861937
51 phases -0.184310373389397 0.00235928904861937
52 phases -0.184312081364837 0.00235197066411842
53 phases -0.184312081364837 0.00235186245780205
54 phases -0.184312081364837 0.00234755162452203
55 phases -0.184384677166389 0.00233466928486436
56 phases -0.184384677166389 0.00214229451214804
57 phases -0.184384677166389 0.00206230224041675
58 phases -0.18464922569356 0.00212766349935096
59 phases -0.18464922569356 0.00212766349935096
60 phases -0.18464922569356 0.00212766349935096
61 phases -0.18464922569356 0.00212326504083613
62 phases -0.18464922569356 0.00212326504083613
63 phases -0.18464922569356 0.00212326504083613
64 phases -0.18464922569356 0.00212326504083613
65 phases -0.18464922569356 0.00212326504083613
66 phases -0.184654072787014 0.00153716103614258
67 phases -0.184654072787014 0.00153842261717884
68 phases -0.184654072787014 0.00153842261717884
69 phases -0.184654072787014 0.00154478081028021
70 phases -0.184654072787014 0.00147647861170524
71 phases -0.184654072787014 0.00147647861170524
72 phases -0.184654072787014 0.00147647861170524
73 phases -0.184654072787014 0.00147647861170524
74 phases -0.184654072787014 0.0014745548703959
75 phases -0.184654072787014 0.00138667287069403
76 phases -0.184654072787014 0.00138667287069403
77 phases -0.184654072787014 0.00128904019193965
78 phases -0.184695297683598 0.00129241639424236
79 phases -0.184695297683598 0.00129241639424236
80 phases -0.184695297683598 0.00129241639424236
81 phases -0.184721048087246 0.00129801476355608
82 phases -0.184721048087246 0.00127178241586327
83 phases -0.184791918699508 0.00130331684846088
84 phases -0.184791918699508 0.00130331684846088
85 phases -0.184791918699508 0.00129951999704509
86 phases -0.184791918699508 0.00129951999704509
87 phases -0.184791918699508 0.00129951999704509
88 phases -0.184864636889274 0.00131315280267356
89 phases -0.184864636889274 0.00131315280267356
90 phases -0.184864636889274 0.00131315280267356
91 phases -0.184864636889274 0.00131315280267356
92 phases -0.184864636889274 0.00134693004873047
93 phases -0.184864636889274 0.00138164888986038
94 phases -0.184864636889274 0.00138164888986038
95 phases -0.184864636889274 0.0013880740710622
96 phases -0.184864636889274 0.0013880740710622
97 phases -0.185011941610637 0.00139580626591343
98 phases -0.185011941610637 0.00125102669794063
99 phases -0.185011941610637 0.00123101656506321
100 phases -0.185011941610637 0.00123101656506321
101 phases -0.185011941610637 0.00123101656506321
102 phases -0.185011941610637 0.00123101656506321
103 phases -0.185011941610637 0.00123101656506321
104 phases -0.185011941610637 0.00123101656506321
105 phases -0.185011941610637 0.00123101656506321
106 phases -0.185044871928842 0.00123300095434447
107 phases -0.185248453378839 0.00125678432559084
108 phases -0.185248453378839 0.00125628593189601
109 phases -0.185248453378839 0.00125628593189601
110 phases -0.185248453378839 0.00125628593189601
111 phases -0.185248453378839 0.00125628593189601
112 phases -0.185248453378839 0.00125628593189601
113 phases -0.185248453378839 0.00125628593189601
114 phases -0.185248453378839 0.00125628593189601
115 phases -0.185248453378839 0.00125628593189601
116 phases -0.185248453378839 0.00125628593189601
117 phases -0.185248453378839 0.00125628593189601
118 phases -0.185248453378839 0.00125628593189601
119 phases -0.185248453378839 0.00125628593189601
120 phases -0.185248453378839 0.00125628593189601
121 phases -0.185248453378839 0.00125602084655946
122 phases -0.185248453378839 0.00125602084655946
123 phases -0.185248453378839 0.00125602084655946
124 phases -0.185248453378839 0.00125602084655946
125 phases -0.185248453378839 0.00125598527156922
126 phases -0.185248453378839 0.00125598527156922
127 phases -0.185248453378839 0.00125598527156922
128 phases -0.185248453378839 0.00125598527156922
129 phases -0.185248453378839 0.00125598527156922
130 phases -0.185248453378839 0.00125598527156922
131 phases -0.185333578689649 0.00128677571308865
132 phases -0.185333578689649 0.00128677571308865
133 phases -0.185333578689649 0.00128677571308865
134 phases -0.185333578689649 0.00128677571308865
135 phases -0.185333578689649 0.00128677571308865
136 phases -0.185333578689649 0.00128072684852355
137 phases -0.185333578689649 0.00128072684852355
138 phases -0.185333578689649 0.00128070058020866
139 phases -0.185333578689649 0.00128070058020866
140 phases -0.185333578689649 0.00128070058020866
141 phases -0.185333578689649 0.0013030367251962
142 phases -0.185333578689649 0.00129380857366329
143 phases -0.185333578689649 0.00129380857366329
144 phases -0.185333578689649 0.00129849372447695
145 phases -0.185333578689649 0.00129849372447695
146 phases -0.185333578689649 0.00129849372447695
147 phases -0.185333578689649 0.00129849372447695
148 phases -0.185333578689649 0.00129849372447695
149 phases -0.185333578689649 0.00129849372447695
150 phases -0.185333578689649 0.00129849372447695
151 phases -0.185333578689649 0.00129849372447695
152 phases -0.185333578689649 0.00129849372447695
153 phases -0.185333578689649 0.00129849372447695
154 phases -0.185333578689649 0.00129849372447695
155 phases -0.185493328312916 0.00142711723107845
156 phases -0.185493328312916 0.00136598840166607
157 phases -0.185493328312916 0.00136598840166607
158 phases -0.185493328312916 0.00136598840166607
159 phases -0.185493328312916 0.00136598840166607
160 phases -0.185493328312916 0.00138374826127441
161 phases -0.185558147807037 0.00138400944742498
162 phases -0.185558147807037 0.00138533507175264
163 phases -0.185558147807037 0.00138533507175264
164 phases -0.185558147807037 0.00138533507175264
165 phases -0.185558147807037 0.00138533507175264
166 phases -0.185558147807037 0.00141357623303897
167 phases -0.185558147807037 0.00141357623303897
168 phases -0.185558147807037 0.00141357623303897
169 phases -0.185558147807037 0.00141357623303897
170 phases -0.185558147807037 0.00141357623303897
171 phases -0.185558147807037 0.00141357623303897
172 phases -0.185558147807037 0.00141357623303897
173 phases -0.185558147807037 0.00141357623303897
174 phases -0.185558147807037 0.00141357623303897
175 phases -0.185558147807037 0.00141357623303897
176 phases -0.185558147807037 0.00141357623303897
177 phases -0.185558147807037 0.00141357623303897
178 phases -0.185558147807037 0.00141357623303897
179 phases -0.185558147807037 0.00141357623303897
180 phases -0.185558147807037 0.00141357623303897
181 phases -0.185558147807037 0.00141357623303897
182 phases -0.185558147807037 0.00141357623303897
183 phases -0.185558147807037 0.00141357623303897
184 phases -0.185558147807037 0.0014118670337234
185 phases -0.185558147807037 0.0014118670337234
186 phases -0.185558147807037 0.0014118670337234
187 phases -0.185558147807037 0.0014118670337234
188 phases -0.185558147807037 0.0014118670337234
189 phases -0.185558147807037 0.0014118670337234
190 phases -0.185558147807037 0.0014118670337234
191 phases -0.185558147807037 0.0014118670337234
192 phases -0.185558147807037 0.0014118670337234
193 phases -0.185558147807037 0.0014118670337234
194 phases -0.185558147807037 0.0014118670337234
195 phases -0.185558147807037 0.0014118670337234
196 phases -0.185558147807037 0.0014118670337234
197 phases -0.185558147807037 0.0014118670337234
198 phases -0.185558147807037 0.0014118670337234
199 phases -0.185558147807037 0.0014118670337234
200 phases -0.185558147807037 0.0014118670337234
201 phases -0.185558147807037 0.0014118670337234
202 phases -0.185558147807037 0.0014118670337234
203 phases -0.185558147807037 0.0014118670337234
204 phases -0.185558147807037 0.0014118670337234
205 phases -0.185559159898605 0.00141091196121506
206 phases -0.185559159898605 0.00141091196121506
207 phases -0.185559159898605 0.00141091196121506
208 phases -0.185559159898605 0.00141091196121506
209 phases -0.185559159898605 0.00141091196121506
210 phases -0.185559159898605 0.00141091196121506
211 phases -0.185742356950319 0.00141994610911403
212 phases -0.185742356950319 0.00141994610911403
213 phases -0.185742356950319 0.00141994610911403
214 phases -0.185742356950319 0.00142529008437192
215 phases -0.185742356950319 0.00142529008437192
216 phases -0.185742356950319 0.00142529008437192
217 phases -0.185742356950319 0.00142529008437192
218 phases -0.185742356950319 0.00142529008437192
219 phases -0.185869071872739 0.00143961697193894
220 phases -0.185913930944342 0.0014400590061811
221 phases -0.185913930944342 0.0014400590061811
222 phases -0.185913930944342 0.0014400590061811
223 phases -0.185913930944342 0.0014400590061811
224 phases -0.185913930944342 0.00142837525397171
225 phases -0.185913930944342 0.00142837525397171
226 phases -0.185913930944342 0.00142837525397171
227 phases -0.185913930944342 0.00142837525397171
228 phases -0.185913930944342 0.00142837525397171
229 phases -0.185913930944342 0.00142837525397171
230 phases -0.185913930944342 0.00142837525397171
231 phases -0.185913930944342 0.00142837525397171
232 phases -0.185913930944342 0.00142837525397171
233 phases -0.185913930944342 0.00142837525397171
234 phases -0.185913930944342 0.00142837525397171
235 phases -0.185913930944342 0.00142837525397171
236 phases -0.185913930944342 0.00142837525397171
237 phases -0.185913930944342 0.00142837525397171
238 phases -0.185913930944342 0.00142837525397171
239 phases -0.185913930944342 0.00142837525397171
240 phases -0.185913930944342 0.00142837525397171
241 phases -0.185913930944342 0.00142837525397171
242 phases -0.185913930944342 0.00142837525397171
243 phases -0.185913930944342 0.00142837525397171
244 phases -0.185913930944342 0.00142837525397171
245 phases -0.185913930944342 0.00142837525397171
246 phases -0.185913930944342 0.00142837525397171
247 phases -0.185913930944342 0.00142837525397171
248 phases -0.185913930944342 0.00142837525397171
249 phases -0.185913930944342 0.00142837525397171
250 phases -0.185913930944342 0.00142837525397171
251 phases -0.185913930944342 0.00142837525397171
252 phases -0.185913930944342 0.00126659295235355
253 phases -0.185913930944342 0.00126659295235355
254 phases -0.185913930944342 0.00126659295235355
255 phases -0.185913930944342 0.00126659295235355
256 phases -0.185913930944342 0.00126659295235355
257 phases -0.185913930944342 0.00126659295235355
258 phases -0.185913930944342 0.00126659295235355
259 phases -0.185913930944342 0.00126659295235355
260 phases -0.185913930944342 0.00126659295235355
261 phases -0.185913930944342 0.00126659295235355
262 phases -0.185913930944342 0.00126659295235355
263 phases -0.185913930944342 0.00126659295235355
264 phases -0.185913930944342 0.00126659295235355
265 phases -0.185913930944342 0.00126659295235355
266 phases -0.185913930944342 0.00126659295235355
267 phases -0.185913930944342 0.00126659295235355
268 phases -0.185913930944342 0.00126659295235355
269 phases -0.185913930944342 0.00126659295235355
270 phases -0.185913930944342 0.00126659295235355
271 phases -0.185913930944342 0.00126659295235355
272 phases -0.185913930944342 0.00126659295235355
273 phases -0.185913930944342 0.00126659295235355
274 phases -0.185913930944342 0.00126659295235355
275 phases -0.185913930944342 0.00126659295235355
276 phases -0.185913930944342 0.00126659295235355
277 phases -0.185913930944342 0.00126002484115231
278 phases -0.185913930944342 0.00126002484115231
279 phases -0.185913930944342 0.00126002484115231
280 phases -0.185913930944342 0.00126002484115231
281 phases -0.185913930944342 0.00126002484115231
282 phases -0.185913930944342 0.0012586962530548
283 phases -0.185913930944342 0.0012586962530548
284 phases -0.185913930944342 0.0012586962530548
285 phases -0.185913930944342 0.0012586962530548
286 phases -0.185913930944342 0.0012586962530548
287 phases -0.185913930944342 0.0012586962530548
288 phases -0.185913930944342 0.0012586962530548
289 phases -0.185913930944342 0.0012586962530548
290 phases -0.185913930944342 0.0012586962530548
291 phases -0.185913930944342 0.0012586962530548
292 phases -0.185913930944342 0.0012586962530548
293 phases -0.185913930944342 0.0012586962530548
294 phases -0.185913930944342 0.0012586962530548
295 phases -0.185913930944342 0.0012586962530548
296 phases -0.185913930944342 0.0012586962530548
297 phases -0.185913930944342 0.0012586962530548
298 phases -0.185913930944342 0.0012586962530548
299 phases -0.185913930944342 0.0012586962530548
300 phases -0.185913930944342 0.0012586962530548
301 phases -0.185913930944342 0.0012586962530548
302 phases -0.185913930944342 0.00121949171285117
303 phases -0.185913930944342 0.00121949171285117
304 phases -0.185913930944342 0.00121949171285117
305 phases -0.185913930944342 0.00121949171285117
306 phases -0.185913930944342 0.00121949171285117
307 phases -0.185913930944342 0.00121949171285117
308 phases -0.185913930944342 0.00121949171285117
309 phases -0.185913930944342 0.00121949171285117
310 phases -0.185913930944342 0.00121949171285117
311 phases -0.185913930944342 0.00121949171285117
312 phases -0.185913930944342 0.00121949171285117
313 phases -0.185913930944342 0.00121949171285117
314 phases -0.185913930944342 0.00121949171285117
315 phases -0.185913930944342 0.00121949171285117
316 phases -0.185913930944342 0.00121949171285117
317 phases -0.185913930944342 0.00121949171285117
318 phases -0.185913930944342 0.00121949171285117
319 phases -0.185913930944342 0.00127976119810987
320 phases -0.185913930944342 0.00127976119810987
321 phases -0.185913930944342 0.00127976119810987
322 phases -0.185913930944342 0.00127976119810987
323 phases -0.185913930944342 0.00127976119810987
324 phases -0.185913930944342 0.00127976119810987
325 phases -0.185913930944342 0.00127976119810987
326 phases -0.185913930944342 0.00127976119810987
327 phases -0.185913930944342 0.00127976119810987
328 phases -0.185913930944342 0.00127976119810987
329 phases -0.185913930944342 0.00127807913086438
330 phases -0.185913930944342 0.00127807913086438
331 phases -0.186345484716185 0.00130002941343992
332 phases -0.186345484716185 0.00130002941343992
333 phases -0.186345484716185 0.00130002941343992
334 phases -0.186345484716185 0.00130002941343992
335 phases -0.186345484716185 0.00130002941343992
336 phases -0.186345484716185 0.00130002941343992
337 phases -0.186345484716185 0.00130002941343992
338 phases -0.186345484716185 0.00130002941343992
339 phases -0.186345484716185 0.00130002941343992
340 phases -0.186345484716185 0.00130002941343992
341 phases -0.186345484716185 0.00130002941343992
342 phases -0.186345484716185 0.00132244263954158
343 phases -0.186345484716185 0.00132244263954158
344 phases -0.186345484716185 0.00132244263954158
345 phases -0.186345484716185 0.00132244263954158
346 phases -0.186345484716185 0.00132244263954158
347 phases -0.186345484716185 0.00132244263954158
348 phases -0.186345484716185 0.00132244263954158
349 phases -0.186345484716185 0.00132244263954158
350 phases -0.186345484716185 0.00132244263954158
351 phases -0.186345484716185 0.00132244263954158
352 phases -0.186345484716185 0.00132244263954158
353 phases -0.186345484716185 0.00132244263954158
354 phases -0.186345484716185 0.00132244263954158
355 phases -0.186345484716185 0.00132244263954158
356 phases -0.186345484716185 0.00132244263954158
357 phases -0.186345484716185 0.00132244263954158
358 phases -0.186345484716185 0.00132244263954158
359 phases -0.186345484716185 0.00132244263954158
360 phases -0.186345484716185 0.00132244263954158
361 phases -0.186345484716185 0.00132244263954158
362 phases -0.186345484716185 0.00132244263954158
363 phases -0.186345484716185 0.00132244263954158
364 phases -0.186345484716185 0.00132244263954158
365 phases -0.186345484716185 0.00132244263954158
366 phases -0.186345484716185 0.00132244263954158
367 phases -0.186345484716185 0.00132244263954158
368 phases -0.186345484716185 0.00132244263954158
369 phases -0.186345484716185 0.00132244263954158
370 phases -0.186345484716185 0.00132244263954158
371 phases -0.186345484716185 0.00132244263954158
372 phases -0.186345484716185 0.00132244263954158
373 phases -0.186345484716185 0.00133382039864184
374 phases -0.186345484716185 0.00133382039864184
375 phases -0.186345484716185 0.00133382039864184
376 phases -0.186345484716185 0.00133382039864184
377 phases -0.186345484716185 0.00133382039864184
378 phases -0.186345484716185 0.00133382039864184
379 phases -0.186345484716185 0.00133382039864184
380 phases -0.186345484716185 0.00133382039864184
381 phases -0.186345484716185 0.00133382039864184
382 phases -0.186345484716185 0.00133382039864184
383 phases -0.186345484716185 0.00133382039864184
384 phases -0.186345484716185 0.00138713636957787
385 phases -0.186345484716185 0.00142688650571962
386 phases -0.186345484716185 0.00142688650571962
387 phases -0.186345484716185 0.00142688650571962
388 phases -0.186345484716185 0.00142688650571962
389 phases -0.186345484716185 0.00142688650571962
390 phases -0.186345484716185 0.00142688650571962
391 phases -0.186345484716185 0.00142688650571962
392 phases -0.186345484716185 0.00142688650571962
393 phases -0.186345484716185 0.00142688650571962
394 phases -0.186345484716185 0.00142688650571962
395 phases -0.186345484716185 0.00142688650571962
396 phases -0.186345484716185 0.00142688650571962
397 phases -0.186345484716185 0.00142688650571962
398 phases -0.186345484716185 0.00142688650571962
399 phases -0.186345484716185 0.00142688650571962
400 phases -0.186345484716185 0.00142688650571962
401 phases -0.186345484716185 0.00142688650571962
402 phases -0.186345484716185 0.00142688650571962
403 phases -0.186345484716185 0.00142688650571962
404 phases -0.186345484716185 0.00142688650571962
405 phases -0.186345484716185 0.00142688650571962
406 phases -0.186345484716185 0.00142688650571962
407 phases -0.186345484716185 0.00142688650571962
408 phases -0.186345484716185 0.00142688650571962
409 phases -0.186345484716185 0.00142688650571962
410 phases -0.186345484716185 0.00142688650571962
411 phases -0.186345484716185 0.00142688650571962
412 phases -0.186345484716185 0.00142688650571962
413 phases -0.186345484716185 0.00142688650571962
414 phases -0.186345484716185 0.00142688650571962
415 phases -0.186345484716185 0.00142688650571962
416 phases -0.186345484716185 0.00142688650571962
417 phases -0.186345484716185 0.00142688650571962
418 phases -0.186348977314115 0.0014271887656259
419 phases -0.186348977314115 0.0014271887656259
420 phases -0.186348977314115 0.00142061200622262
421 phases -0.186348977314115 0.00147178011635534
422 phases -0.186348977314115 0.00147178011635534
423 phases -0.186348977314115 0.00147178011635534
424 phases -0.186348977314115 0.00147178011635534
425 phases -0.186348977314115 0.00147178011635534
426 phases -0.186348977314115 0.00147178011635534
427 phases -0.186348977314115 0.00147178011635534
428 phases -0.186348977314115 0.00147178011635534
429 phases -0.186348977314115 0.00147178011635534
430 phases -0.186348977314115 0.00147178011635534
431 phases -0.186348977314115 0.00147178011635534
432 phases -0.186348977314115 0.00147178011635534
433 phases -0.186348977314115 0.00147178011635534
434 phases -0.186348977314115 0.00147178011635534
435 phases -0.186348977314115 0.00147178011635534
436 phases -0.186348977314115 0.00147178011635534
437 phases -0.186348977314115 0.00147178011635534
438 phases -0.186348977314115 0.00147178011635534
439 phases -0.186348977314115 0.00147178011635534
440 phases -0.186348977314115 0.00147178011635534
441 phases -0.186348977314115 0.00147178011635534
442 phases -0.186348977314115 0.00147178011635534
443 phases -0.186348977314115 0.00147178011635534
444 phases -0.186348977314115 0.00147178011635534
445 phases -0.186348977314115 0.00147178011635534
446 phases -0.186348977314115 0.00147178011635534
447 phases -0.186348977314115 0.00147178011635534
448 phases -0.186348977314115 0.00147178011635534
449 phases -0.186348977314115 0.00147178011635534
450 phases -0.186348977314115 0.00147178011635534
451 phases -0.186348977314115 0.00147178011635534
452 phases -0.186348977314115 0.00147178011635534
453 phases -0.186348977314115 0.00147178011635534
454 phases -0.186348977314115 0.00147178011635534
455 phases -0.186348977314115 0.00147178011635534
456 phases -0.186348977314115 0.00147178011635534
457 phases -0.186348977314115 0.00147178011635534
458 phases -0.186348977314115 0.00147178011635534
459 phases -0.186348977314115 0.00147178011635534
460 phases -0.186348977314115 0.00147178011635534
461 phases -0.186348977314115 0.00147178011635534
462 phases -0.186348977314115 0.00147178011635534
463 phases -0.186348977314115 0.00147178011635534
464 phases -0.186348977314115 0.00147178011635534
465 phases -0.186348977314115 0.00147178011635534
466 phases -0.186348977314115 0.00147178011635534
467 phases -0.186348977314115 0.00147178011635534
468 phases -0.186348977314115 0.00147178011635534
469 phases -0.186348977314115 0.00147178011635534
470 phases -0.186348977314115 0.00147178011635534
471 phases -0.186348977314115 0.00147178011635534
472 phases -0.186348977314115 0.00147178011635534
473 phases -0.186348977314115 0.00147178011635534
474 phases -0.186348977314115 0.00147178011635534
475 phases -0.186348977314115 0.00146487244886355
476 phases -0.186348977314115 0.00146487244886355
477 phases -0.186348977314115 0.00146487244886355
478 phases -0.186348977314115 0.00146487244886355
479 phases -0.186348977314115 0.00146487244886355
480 phases -0.186348977314115 0.00146487244886355
481 phases -0.186348977314115 0.00146487244886355
482 phases -0.186348977314115 0.00146487244886355
483 phases -0.186348977314115 0.00146487244886355
484 phases -0.186348977314115 0.00146487244886355
485 phases -0.186348977314115 0.00146487244886355
486 phases -0.186348977314115 0.00146487244886355
487 phases -0.186348977314115 0.00146487244886355
488 phases -0.186348977314115 0.00146487244886355
489 phases -0.186348977314115 0.00146487244886355
490 phases -0.186348977314115 0.00146487244886355
491 phases -0.186348977314115 0.00146487244886355
492 phases -0.186348977314115 0.00146487244886355
493 phases -0.186348977314115 0.00146487244886355
494 phases -0.186348977314115 0.00146487244886355
495 phases -0.186348977314115 0.00146487244886355
496 phases -0.186348977314115 0.00146487244886355
497 phases -0.186348977314115 0.00146487244886355
498 phases -0.186348977314115 0.00146487244886355
499 phases -0.186348977314115 0.00146487244886355
500 phases -0.186348977314115 0.00146487244886355
501 phases -0.186348977314115 0.00142580214257967


==> data/exp.controller.worm.txt <==
iterations controller median sd
1 centralizedMLP-0-xya.05md.full -0.0669507800640062 0.00986014676343697
2 centralizedMLP-0-xya.05md.full -0.0720705123599839 0.0092367852020465
3 centralizedMLP-0-xya.05md.full -0.086051044247554 0.0111457668824214
4 centralizedMLP-0-xya.05md.full -0.0896620805724676 0.00977309556177158
5 centralizedMLP-0-xya.05md.full -0.0909683737878942 0.00792500347226107
6 centralizedMLP-0-xya.05md.full -0.0983380843085548 0.0101651529076175
7 centralizedMLP-0-xya.05md.full -0.0999549468885382 0.0079936211621121
8 centralizedMLP-0-xya.05md.full -0.10078717779745 0.00690932733571644
9 centralizedMLP-0-xya.05md.full -0.103651591109634 0.00726268139769281
10 centralizedMLP-0-xya.05md.full -0.107209286808481 0.00681942743415739
11 centralizedMLP-0-xya.05md.full -0.109907118528722 0.00530432186396724
12 centralizedMLP-0-xya.05md.full -0.111109002181919 0.00419185016522089
13 centralizedMLP-0-xya.05md.full -0.112292401441575 0.00341878849742789
14 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00348094305608733
15 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00348094305608733
16 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00348094305608733
17 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00348094305608733
18 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00348094305608733
19 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00348094305608733
20 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00377948001820924
21 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00403512455412689
22 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00403512455412689
23 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00359747685710027
24 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00359747685710027
25 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00359747685710027
26 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00359747685710027
27 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00359747685710027
28 centralizedMLP-0-xya.05md.full -0.11329607944618 0.00359747685710027
29 centralizedMLP-0-xya.05md.full -0.11420930045143 0.00334909192073297
30 centralizedMLP-0-xya.05md.full -0.115162539549638 0.00373538879548405
31 centralizedMLP-0-xya.05md.full -0.115162539549638 0.00373538879548405
32 centralizedMLP-0-xya.05md.full -0.117447409370437 0.00404922288867148
33 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00458221092831072
34 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00458221092831072
35 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00412206882330279
36 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00412206882330279
37 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00412206882330279
38 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00412206882330279
39 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00366697414452379
40 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00366697414452379
41 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00366697414452379
42 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00366697414452379
43 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323727874839529
44 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323727874839529
45 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323727874839529
46 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323727874839529
47 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323727874839529
48 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323727874839529
49 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323727874839529
50 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
51 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
52 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
53 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
54 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
55 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
56 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
57 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
58 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
59 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
60 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
61 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00291038496950426
62 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00297098958575675
63 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00297098958575675
64 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00297098958575675
65 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323340871347553
66 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323340871347553
67 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323340871347553
68 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323340871347553
69 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323340871347553
70 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323340871347553
71 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00323340871347553
72 centralizedMLP-0-xya.05md.full -0.117950492473982 0.00342041689639662
73 centralizedMLP-0-xya.05md.full -0.117963531032693 0.00340881921621288
74 centralizedMLP-0-xya.05md.full -0.117963531032693 0.00340881921621288
75 centralizedMLP-0-xya.05md.full -0.117963531032693 0.00340881921621288
76 centralizedMLP-0-xya.05md.full -0.117963531032693 0.00340881921621288
77 centralizedMLP-0-xya.05md.full -0.117963531032693 0.00340881921621288
78 centralizedMLP-0-xya.05md.full -0.117963531032693 0.00340881921621288
79 centralizedMLP-0-xya.05md.full -0.119100111575901 0.00369201638904374
80 centralizedMLP-0-xya.05md.full -0.119100111575901 0.00369201638904374
81 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
82 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
83 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
84 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
85 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
86 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
87 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
88 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
89 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
90 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
91 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
92 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
93 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
94 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
95 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
96 centralizedMLP-0-xya.05md.full -0.119952087043646 0.00369534068265683
97 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00317053200933368
98 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00317053200933368
99 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00317053200933368
100 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00317053200933368
101 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00317053200933368
102 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314840258077479
103 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314840258077479
104 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314840258077479
105 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314840258077479
106 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314118542811515
107 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314118542811515
108 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314118542811515
109 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314118542811515
110 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314118542811515
111 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314118542811515
112 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314118542811515
113 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314118542811515
114 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00314118542811515
115 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00243599387721954
116 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00243599387721954
117 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00262651396844292
118 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00262651396844292
119 centralizedMLP-0-xya.05md.full -0.120690808886367 0.00262651396844292
120 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
121 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
122 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
123 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
124 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
125 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
126 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
127 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
128 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
129 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
130 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
131 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
132 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
133 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00224115446934863
134 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00347393190759511
135 centralizedMLP-0-xya.05md.full -0.121457825686589 0.00347393190759511
136 centralizedMLP-0-xya.05md.full -0.122026034888779 0.00365385319425757
137 centralizedMLP-0-xya.05md.full -0.122026034888779 0.00365385319425757
138 centralizedMLP-0-xya.05md.full -0.122026034888779 0.00365385319425757
139 centralizedMLP-0-xya.05md.full -0.122026034888779 0.00365385319425757
140 centralizedMLP-0-xya.05md.full -0.122026034888779 0.00365385319425757
141 centralizedMLP-0-xya.05md.full -0.122026034888779 0.00365385319425757
142 centralizedMLP-0-xya.05md.full -0.122026034888779 0.00365385319425757
143 centralizedMLP-0-xya.05md.full -0.122206874725388 0.0034505034125447
144 centralizedMLP-0-xya.05md.full -0.122206874725388 0.0034505034125447
145 centralizedMLP-0-xya.05md.full -0.122206874725388 0.0034505034125447
146 centralizedMLP-0-xya.05md.full -0.122206874725388 0.0034505034125447
147 centralizedMLP-0-xya.05md.full -0.122206874725388 0.0034505034125447
148 centralizedMLP-0-xya.05md.full -0.122206874725388 0.0034505034125447
149 centralizedMLP-0-xya.05md.full -0.122206874725388 0.00328195289037743
150 centralizedMLP-0-xya.05md.full -0.122206874725388 0.00328195289037743
151 centralizedMLP-0-xya.05md.full -0.122206874725388 0.00328195289037743
152 centralizedMLP-0-xya.05md.full -0.122206874725388 0.00328195289037743
153 centralizedMLP-0-xya.05md.full -0.122206874725388 0.00328195289037743
154 centralizedMLP-0-xya.05md.full -0.122206874725388 0.00328195289037743
155 centralizedMLP-0-xya.05md.full -0.122206874725388 0.00328195289037743
156 centralizedMLP-0-xya.05md.full -0.12249989587813 0.00311028724532255
157 centralizedMLP-0-xya.05md.full -0.12249989587813 0.00311028724532255
158 centralizedMLP-0-xya.05md.full -0.12249989587813 0.00311028724532255
159 centralizedMLP-0-xya.05md.full -0.12249989587813 0.00311028724532255
160 centralizedMLP-0-xya.05md.full -0.12249989587813 0.00311028724532255
161 centralizedMLP-0-xya.05md.full -0.12249989587813 0.00311028724532255
162 centralizedMLP-0-xya.05md.full -0.12249989587813 0.00311028724532255
163 centralizedMLP-0-xya.05md.full -0.12249989587813 0.00311028724532255
164 centralizedMLP-0-xya.05md.full -0.12249989587813 0.00311028724532255
165 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
166 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
167 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
168 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
169 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
170 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
171 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
172 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
173 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
174 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
175 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
176 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
177 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00323702481111914
178 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
179 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
180 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
181 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
182 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
183 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
184 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
185 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
186 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
187 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
188 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
189 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
190 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
191 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
192 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
193 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
194 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
195 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
196 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
197 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
198 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
199 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
200 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
201 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
202 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
203 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
204 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
205 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
206 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
207 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
208 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
209 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
210 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
211 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
212 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
213 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
214 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
215 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
216 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
217 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
218 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
219 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
220 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
221 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
222 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
223 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00315696932498531
224 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
225 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
226 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
227 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
228 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
229 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
230 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
231 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
232 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
233 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
234 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
235 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
236 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
237 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
238 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
239 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
240 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
241 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
242 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
243 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
244 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
245 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
246 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
247 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
248 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
249 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
250 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
251 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
252 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
253 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
254 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
255 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
256 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
257 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
258 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
259 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
260 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
261 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
262 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
263 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
264 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
265 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
266 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
267 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
268 centralizedMLP-0-xya.05md.full -0.122591706987462 0.00306692670508335
269 centralizedMLP-0-xya.05md.full -0.122699494685366 0.0030259028067977
270 centralizedMLP-0-xya.05md.full -0.122699494685366 0.0030259028067977
271 centralizedMLP-0-xya.05md.full -0.122699494685366 0.0030259028067977
272 centralizedMLP-0-xya.05md.full -0.122699494685366 0.0030259028067977
273 centralizedMLP-0-xya.05md.full -0.122699494685366 0.0030259028067977
274 centralizedMLP-0-xya.05md.full -0.122699494685366 0.0030259028067977
275 centralizedMLP-0-xya.05md.full -0.122699494685366 0.0030259028067977
276 centralizedMLP-0-xya.05md.full -0.122699494685366 0.0030259028067977
277 centralizedMLP-0-xya.05md.full -0.122699494685366 0.0030259028067977
278 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
279 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
280 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
281 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
282 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
283 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
284 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
285 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
286 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
287 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
288 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
289 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
290 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
291 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
292 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
293 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
294 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
295 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
296 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
297 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
298 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
299 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
300 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
301 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
302 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
303 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
304 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
305 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
306 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
307 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
308 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
309 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
310 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
311 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
312 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
313 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
314 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
315 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
316 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
317 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
318 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
319 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
320 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
321 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
322 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
323 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
324 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
325 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00296161383366648
326 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
327 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
328 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
329 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
330 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
331 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
332 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
333 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
334 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
335 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
336 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
337 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
338 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
339 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
340 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
341 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
342 centralizedMLP-0-xya.05md.full -0.122699494685366 0.00299995885537587
343 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
344 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
345 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
346 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
347 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
348 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
349 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
350 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
351 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
352 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
353 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
354 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
355 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
356 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
357 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
358 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
359 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
360 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
361 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
362 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
363 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
364 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
365 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
366 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
367 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
368 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
369 centralizedMLP-0-xya.05md.full -0.123071148672073 0.0032374325466968
370 centralizedMLP-0-xya.05md.full -0.123071148672073 0.00385197288745959
371 centralizedMLP-0-xya.05md.full -0.123360352906657 0.00380706937779182
372 centralizedMLP-0-xya.05md.full -0.123360352906657 0.00380706937779182
373 centralizedMLP-0-xya.05md.full -0.123360352906657 0.00380706937779182
374 centralizedMLP-0-xya.05md.full -0.123360352906657 0.00380706937779182
375 centralizedMLP-0-xya.05md.full -0.123360352906657 0.00380706937779182
376 centralizedMLP-0-xya.05md.full -0.123360352906657 0.00380706937779182
377 centralizedMLP-0-xya.05md.full -0.123360352906657 0.00380706937779182
378 centralizedMLP-0-xya.05md.full -0.123360352906657 0.00380706937779182
379 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00383751145150724
380 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00383751145150724
381 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00383751145150724
382 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00383751145150724
383 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00383751145150724
384 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00383751145150724
385 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00383751145150724
386 centralizedMLP-0-xya.05md.full -0.125412622002075 0.0037226069545074
387 centralizedMLP-0-xya.05md.full -0.125412622002075 0.0037226069545074
388 centralizedMLP-0-xya.05md.full -0.125412622002075 0.0037226069545074
389 centralizedMLP-0-xya.05md.full -0.125412622002075 0.0037226069545074
390 centralizedMLP-0-xya.05md.full -0.125412622002075 0.0037226069545074
391 centralizedMLP-0-xya.05md.full -0.125412622002075 0.0037226069545074
392 centralizedMLP-0-xya.05md.full -0.125412622002075 0.0037226069545074
393 centralizedMLP-0-xya.05md.full -0.125412622002075 0.0037226069545074
394 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00395731502854403
395 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
396 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
397 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
398 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
399 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
400 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
401 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
402 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
403 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
404 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
405 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
406 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
407 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
408 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
409 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
410 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
411 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
412 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
413 centralizedMLP-0-xya.05md.full -0.125412622002075 0.00406965051259804
414 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
415 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
416 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
417 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
418 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
419 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
420 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
421 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
422 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
423 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
424 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
425 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
426 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
427 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
428 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
429 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
430 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
431 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
432 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
433 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
434 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
435 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
436 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
437 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
438 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
439 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
440 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
441 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
442 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00376704902621375
443 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
444 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
445 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
446 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
447 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
448 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
449 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
450 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
451 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
452 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
453 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
454 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
455 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00448110185877999
456 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00471517858621774
457 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00471517858621774
458 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00471517858621774
459 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00471517858621774
460 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00471517858621774
461 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00471517858621774
462 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00471517858621774
463 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00471517858621774
464 centralizedMLP-0-xya.05md.full -0.126288280523825 0.00471517858621774
465 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
466 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
467 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
468 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
469 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
470 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
471 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
472 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
473 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
474 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
475 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
476 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
477 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
478 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
479 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
480 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
481 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
482 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
483 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
484 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
485 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
486 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
487 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
488 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
489 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
490 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
491 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
492 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
493 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
494 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
495 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
496 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
497 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
498 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
499 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
500 centralizedMLP-0-xya.05md.full -0.126710233440844 0.00450132864891783
501 centralizedMLP-0-xya.05md.full -0.126710233440844 0.0043812715824244
1 phases -0.0926781449313274 0.00339454254307575
2 phases -0.0942041911531859 0.00195440049921675
3 phases -0.0957785742314606 0.00381584845851997
4 phases -0.0963622453791018 0.00379013204533754
5 phases -0.0982965291430138 0.00372533509070834
6 phases -0.0991303939370786 0.00360809107705583
7 phases -0.099525281492352 0.00353206482529612
8 phases -0.100798434943888 0.00228785863934538
9 phases -0.101823777850137 0.0020397238352534
10 phases -0.10282075835716 0.00215761555079164
11 phases -0.104763240472694 0.00248427446065161
12 phases -0.104763240472694 0.00252876531297136
13 phases -0.105653470936796 0.00276767104881106
14 phases -0.105740087118846 0.00275549812547463
15 phases -0.106184240451056 0.00268150431560548
16 phases -0.106184240451056 0.00230902016996303
17 phases -0.1069451474477 0.00243880513117139
18 phases -0.1069451474477 0.00233426341776373
19 phases -0.1069451474477 0.00232698307191378
20 phases -0.1069451474477 0.00210623464211699
21 phases -0.107727341481861 0.00225090542109971
22 phases -0.107727341481861 0.00225090542109971
23 phases -0.107727341481861 0.00225090542109971
24 phases -0.107727341481861 0.00201974314114663
25 phases -0.108407092971244 0.00230939092637219
26 phases -0.108407092971244 0.00187828333754965
27 phases -0.108407092971244 0.00187828333754965
28 phases -0.108888750085044 0.00188374541616541
29 phases -0.108888750085044 0.00188374541616541
30 phases -0.108888750085044 0.00188374541616541
31 phases -0.108888750085044 0.00188374541616541
32 phases -0.109147112873091 0.00190578881655672
33 phases -0.109147112873091 0.00190578881655672
34 phases -0.109147112873091 0.00188350286645899
35 phases -0.109147112873091 0.00188350286645899
36 phases -0.109147112873091 0.00188350286645899
37 phases -0.109147112873091 0.00188350286645899
38 phases -0.109147112873091 0.00188350286645899
39 phases -0.109147112873091 0.00184913003175435
40 phases -0.109147112873091 0.00184913003175435
41 phases -0.109147112873091 0.00184913003175435
42 phases -0.109147112873091 0.00184913003175435
43 phases -0.109147112873091 0.00183183699299362
44 phases -0.109147112873091 0.00183183699299362
45 phases -0.109147112873091 0.00183184620558768
46 phases -0.109186101852077 0.00182343294423288
47 phases -0.109186101852077 0.00175682867589321
48 phases -0.109186101852077 0.00175682867589321
49 phases -0.10958931772329 0.00181647660962954
50 phases -0.10958931772329 0.00177189491151944
51 phases -0.10958931772329 0.00173000853442202
52 phases -0.10958931772329 0.00171934529840005
53 phases -0.10958931772329 0.00171934529840005
54 phases -0.10958931772329 0.00171934529840005
55 phases -0.10958931772329 0.00169377309060705
56 phases -0.10958931772329 0.00160698960955288
57 phases -0.10958931772329 0.00160698960955288
58 phases -0.10958931772329 0.00160698960955288
59 phases -0.10958931772329 0.00160698960955288
60 phases -0.10958931772329 0.00124957986619043
61 phases -0.10958931772329 0.00124957986619043
62 phases -0.10958931772329 0.00120343938868098
63 phases -0.10958931772329 0.00120343938868098
64 phases -0.10958931772329 0.00120343938868098
65 phases -0.10958931772329 0.00120343938868098
66 phases -0.10958931772329 0.00119666590230797
67 phases -0.10987489288871 0.00146357181350443
68 phases -0.10987489288871 0.00146357181350443
69 phases -0.10987489288871 0.00146357181350443
70 phases -0.10987489288871 0.00144907728945744
71 phases -0.10987489288871 0.00144907728945744
72 phases -0.109943211151534 0.00153102315527201
73 phases -0.109943211151534 0.00153102315527201
74 phases -0.109943211151534 0.00153102315527201
75 phases -0.109943211151534 0.00153102315527201
76 phases -0.109943211151534 0.00151002983997653
77 phases -0.109943211151534 0.00151002983997653
78 phases -0.109943211151534 0.00151002983997653
79 phases -0.109943211151534 0.00151002983997653
80 phases -0.109943211151534 0.00147189142170387
81 phases -0.109943211151534 0.00154929433162038
82 phases -0.109943211151534 0.00154929433162038
83 phases -0.109943211151534 0.00154929433162038
84 phases -0.109943211151534 0.00154929433162038
85 phases -0.109943211151534 0.00154929433162038
86 phases -0.109943211151534 0.00154929433162038
87 phases -0.109943211151534 0.00154929433162038
88 phases -0.109943211151534 0.00154929433162038
89 phases -0.109943211151534 0.00154929433162038
90 phases -0.109943211151534 0.00154929433162038
91 phases -0.109943211151534 0.00154929433162038
92 phases -0.109943211151534 0.00154929433162038
93 phases -0.109943211151534 0.00154929433162038
94 phases -0.109943211151534 0.00154929433162038
95 phases -0.109943211151534 0.00154929433162038
96 phases -0.109943211151534 0.00154929433162038
97 phases -0.109943211151534 0.00154929433162038
98 phases -0.109943211151534 0.00154929433162038
99 phases -0.109943211151534 0.00154929433162038
100 phases -0.109943211151534 0.00154929433162038
101 phases -0.109943211151534 0.00154929433162038
102 phases -0.109943211151534 0.00154929433162038
103 phases -0.110353117071779 0.00152991213621816
104 phases -0.110353117071779 0.00152991213621816
105 phases -0.110579115493878 0.0015342930420908
106 phases -0.110579115493878 0.00158139496648392
107 phases -0.110850569269124 0.00156440704984331
108 phases -0.110850569269124 0.00156440704984331
109 phases -0.110850569269124 0.00156440704984331
110 phases -0.110850569269124 0.00156440704984331
111 phases -0.110850569269124 0.00156440704984331
112 phases -0.110850569269124 0.00156440704984331
113 phases -0.110850569269124 0.00156440704984331
114 phases -0.110850569269124 0.0015962362761001
115 phases -0.110850569269124 0.0015962362761001
116 phases -0.110850569269124 0.0015962362761001
117 phases -0.110850569269124 0.0015962362761001
118 phases -0.110850569269124 0.0015962362761001
119 phases -0.110850569269124 0.0015962362761001
120 phases -0.110850569269124 0.0015962362761001
121 phases -0.110850569269124 0.0015962362761001
122 phases -0.110850569269124 0.0015962362761001
123 phases -0.110850569269124 0.0015962362761001
124 phases -0.110850569269124 0.0015962362761001
125 phases -0.110850569269124 0.0015962362761001
126 phases -0.110850569269124 0.0015962362761001
127 phases -0.110850569269124 0.0015962362761001
128 phases -0.110850569269124 0.0015962362761001
129 phases -0.110850569269124 0.0015962362761001
130 phases -0.110850569269124 0.0015962362761001
131 phases -0.110850569269124 0.0015962362761001
132 phases -0.110850569269124 0.0015962362761001
133 phases -0.110850569269124 0.0015962362761001
134 phases -0.110850569269124 0.0015962362761001
135 phases -0.110850569269124 0.0015962362761001
136 phases -0.110850569269124 0.0015962362761001
137 phases -0.110850569269124 0.0015962362761001
138 phases -0.110850569269124 0.0015962362761001
139 phases -0.110850569269124 0.0015962362761001
140 phases -0.110850569269124 0.0015962362761001
141 phases -0.110850569269124 0.0015962362761001
142 phases -0.110850569269124 0.0015962362761001
143 phases -0.110850569269124 0.0015962362761001
144 phases -0.111044721910546 0.00160447236614727
145 phases -0.111044721910546 0.00160447236614727
146 phases -0.111044721910546 0.00160447236614727
147 phases -0.111044721910546 0.00160447236614727
148 phases -0.111044721910546 0.00160447236614727
149 phases -0.111044721910546 0.00160447236614727
150 phases -0.111044721910546 0.00160447236614727
151 phases -0.111044721910546 0.00160447236614727
152 phases -0.111044721910546 0.00160447236614727
153 phases -0.111044721910546 0.00160447236614727
154 phases -0.111044721910546 0.00160447236614727
155 phases -0.111044721910546 0.00160447236614727
156 phases -0.111044721910546 0.00160447236614727
157 phases -0.111044721910546 0.00160447236614727
158 phases -0.111044721910546 0.00160447236614727
159 phases -0.111044721910546 0.00160447236614727
160 phases -0.111044721910546 0.00160447236614727
161 phases -0.111044721910546 0.00160447236614727
162 phases -0.111044721910546 0.00144013389897394
163 phases -0.111044721910546 0.00144013389897394
164 phases -0.111044721910546 0.00144013389897394
165 phases -0.111044721910546 0.00144013389897394
166 phases -0.111044721910546 0.00144013389897394
167 phases -0.111044721910546 0.00144013389897394
168 phases -0.111044721910546 0.00144013389897394
169 phases -0.111044721910546 0.00144013389897394
170 phases -0.111044721910546 0.0013069643734695
171 phases -0.111044721910546 0.0013069643734695
172 phases -0.111044721910546 0.0013069643734695
173 phases -0.111044721910546 0.0013069643734695
174 phases -0.111044721910546 0.0013069643734695
175 phases -0.111044721910546 0.0013069643734695
176 phases -0.111044721910546 0.0013069643734695
177 phases -0.111044721910546 0.0013069643734695
178 phases -0.111044721910546 0.0013069643734695
179 phases -0.111044721910546 0.0013069643734695
180 phases -0.111044721910546 0.0013069643734695
181 phases -0.111044721910546 0.0013069643734695
182 phases -0.111044721910546 0.0013069643734695
183 phases -0.111044721910546 0.0013069643734695
184 phases -0.111044721910546 0.0013069643734695
185 phases -0.111044721910546 0.0013069643734695
186 phases -0.111044721910546 0.0013069643734695
187 phases -0.111044721910546 0.00112339711320418
188 phases -0.111044721910546 0.00112339711320418
189 phases -0.111044721910546 0.00112339711320418
190 phases -0.111044721910546 0.00112339711320418
191 phases -0.111044721910546 0.00112339711320418
192 phases -0.111044721910546 0.00112339711320418
193 phases -0.111044721910546 0.00112339711320418
194 phases -0.111044721910546 0.00112339711320418
195 phases -0.111201404298939 0.0010542548667224
196 phases -0.111201404298939 0.0010542548667224
197 phases -0.111240442175498 0.00136840805440504
198 phases -0.111240442175498 0.00136840805440504
199 phases -0.111240442175498 0.00136840805440504
200 phases -0.111240442175498 0.0013570370453053
201 phases -0.111240442175498 0.0013570370453053
202 phases -0.111240442175498 0.0013570370453053
203 phases -0.111240442175498 0.0013570370453053
204 phases -0.111240442175498 0.0013570370453053
205 phases -0.111240442175498 0.0013570370453053
206 phases -0.111240442175498 0.00137785201772841
207 phases -0.111240442175498 0.00137785201772841
208 phases -0.111240442175498 0.00137785201772841
209 phases -0.111240442175498 0.00137785201772841
210 phases -0.111240442175498 0.00137785201772841
211 phases -0.111240442175498 0.00137785201772841
212 phases -0.111240442175498 0.00137785201772841
213 phases -0.111240442175498 0.00137785201772841
214 phases -0.111240442175498 0.00137785201772841
215 phases -0.111240442175498 0.00137785201772841
216 phases -0.111240442175498 0.00137785201772841
217 phases -0.111240442175498 0.00137785201772841
218 phases -0.111240442175498 0.00137785201772841
219 phases -0.111240442175498 0.00137785201772841
220 phases -0.111240442175498 0.00137785201772841
221 phases -0.111240442175498 0.00137785201772841
222 phases -0.111240442175498 0.00137785201772841
223 phases -0.111240442175498 0.00137785201772841
224 phases -0.111240442175498 0.00137785201772841
225 phases -0.111402132049901 0.00187889441714665
226 phases -0.111402132049901 0.00187889441714665
227 phases -0.111402132049901 0.00187889441714665
228 phases -0.111402132049901 0.00187889441714665
229 phases -0.111402132049901 0.00187889441714665
230 phases -0.111402132049901 0.00187889441714665
231 phases -0.111402132049901 0.00187889441714665
232 phases -0.111402132049901 0.00187889441714665
233 phases -0.111402132049901 0.00187889441714665
234 phases -0.111402132049901 0.00187889441714665
235 phases -0.111402132049901 0.00187889441714665
236 phases -0.111402132049901 0.00187889441714665
237 phases -0.111402132049901 0.00187889441714665
238 phases -0.111402132049901 0.00187889441714665
239 phases -0.111402132049901 0.00187889441714665
240 phases -0.111402132049901 0.00187889441714665
241 phases -0.111402132049901 0.00187889441714665
242 phases -0.111402132049901 0.00187889441714665
243 phases -0.111402132049901 0.00187889441714665
244 phases -0.111402132049901 0.00187889441714665
245 phases -0.111402132049901 0.00187889441714665
246 phases -0.111402132049901 0.00187889441714665
247 phases -0.111402132049901 0.00187889441714665
248 phases -0.111402132049901 0.00187889441714665
249 phases -0.111974438799261 0.00196793611233901
250 phases -0.111974438799261 0.00196793611233901
251 phases -0.111974438799261 0.00196793611233901
252 phases -0.111974438799261 0.00196470609928408
253 phases -0.111974438799261 0.00196470609928408
254 phases -0.111974438799261 0.00196470609928408
255 phases -0.111974438799261 0.00196470609928408
256 phases -0.111974438799261 0.00196470609928408
257 phases -0.111974438799261 0.00196470609928408
258 phases -0.111974438799261 0.00196470609928408
259 phases -0.111974438799261 0.00196470609928408
260 phases -0.111974438799261 0.00196470609928408
261 phases -0.111974438799261 0.00196470609928408
262 phases -0.111974438799261 0.00196470609928408
263 phases -0.111974438799261 0.00196470609928408
264 phases -0.111974438799261 0.00196470609928408
265 phases -0.111974438799261 0.00196470609928408
266 phases -0.111974438799261 0.00196470609928408
267 phases -0.111974438799261 0.00196470609928408
268 phases -0.111974438799261 0.00196470609928408
269 phases -0.111974438799261 0.00196470609928408
270 phases -0.111974438799261 0.00196470609928408
271 phases -0.111974438799261 0.00196470609928408
272 phases -0.111974438799261 0.00196470609928408
273 phases -0.111974438799261 0.00196470609928408
274 phases -0.111974438799261 0.00196470609928408
275 phases -0.111974438799261 0.00196470609928408
276 phases -0.111974438799261 0.00180664309683662
277 phases -0.111974438799261 0.00180664309683662
278 phases -0.111974438799261 0.00180664309683662
279 phases -0.111974438799261 0.00180664309683662
280 phases -0.111974438799261 0.00180664309683662
281 phases -0.111974438799261 0.00180664309683662
282 phases -0.111974438799261 0.00180664309683662
283 phases -0.111974438799261 0.00180664309683662
284 phases -0.111974438799261 0.00180664309683662
285 phases -0.111974438799261 0.00180664309683662
286 phases -0.111974438799261 0.00180664309683662
287 phases -0.111974438799261 0.00180664309683662
288 phases -0.111974438799261 0.00180664309683662
289 phases -0.111974438799261 0.00180664309683662
290 phases -0.111974438799261 0.00180664309683662
291 phases -0.111974438799261 0.00180664309683662
292 phases -0.111974438799261 0.00180664309683662
293 phases -0.111974438799261 0.00180664309683662
294 phases -0.111974438799261 0.00180664309683662
295 phases -0.111974438799261 0.00180664309683662
296 phases -0.111974438799261 0.00180664309683662
297 phases -0.111974438799261 0.00180664309683662
298 phases -0.111974438799261 0.00180664309683662
299 phases -0.111974438799261 0.00180664309683662
300 phases -0.111974438799261 0.00180664309683662
301 phases -0.111974438799261 0.00180664309683662
302 phases -0.111974438799261 0.00180664309683662
303 phases -0.111974438799261 0.00180664309683662
304 phases -0.111974438799261 0.00180664309683662
305 phases -0.111974438799261 0.00180664309683662
306 phases -0.111974438799261 0.00180664309683662
307 phases -0.111974438799261 0.00180664309683662
308 phases -0.111974438799261 0.00180664309683662
309 phases -0.111974438799261 0.00180664309683662
310 phases -0.111974438799261 0.00180664309683662
311 phases -0.112658365177701 0.00178895589507501
312 phases -0.112658365177701 0.00178895589507501
313 phases -0.112658365177701 0.00178895589507501
314 phases -0.112658365177701 0.00178895589507501
315 phases -0.112658365177701 0.00178895589507501
316 phases -0.112658365177701 0.00178895589507501
317 phases -0.112658365177701 0.00178895589507501
318 phases -0.112658365177701 0.00178895589507501
319 phases -0.112658365177701 0.00178895589507501
320 phases -0.112658365177701 0.00178895589507501
321 phases -0.112658365177701 0.00178895589507501
322 phases -0.112658365177701 0.00178895589507501
323 phases -0.112658365177701 0.00178895589507501
324 phases -0.112658365177701 0.00178895589507501
325 phases -0.112658365177701 0.00178895589507501
326 phases -0.112658365177701 0.00178895589507501
327 phases -0.112658365177701 0.00178895589507501
328 phases -0.112658365177701 0.00178895589507501
329 phases -0.112658365177701 0.00178895589507501
330 phases -0.112658365177701 0.00178895589507501
331 phases -0.112658365177701 0.00178895589507501
332 phases -0.112658365177701 0.00178895589507501
333 phases -0.112658365177701 0.00178895589507501
334 phases -0.112658365177701 0.00178895589507501
335 phases -0.112658365177701 0.00178895589507501
336 phases -0.112658365177701 0.00178895589507501
337 phases -0.112658365177701 0.00178895589507501
338 phases -0.112658365177701 0.00178895589507501
339 phases -0.112658365177701 0.00178895589507501
340 phases -0.112658365177701 0.00178895589507501
341 phases -0.112658365177701 0.00178895589507501
342 phases -0.112658365177701 0.00178895589507501
343 phases -0.112658365177701 0.00178895589507501
344 phases -0.112658365177701 0.00178895589507501
345 phases -0.112658365177701 0.00178895589507501
346 phases -0.112658365177701 0.00178895589507501
347 phases -0.112658365177701 0.00178895589507501
348 phases -0.112658365177701 0.00178895589507501
349 phases -0.112658365177701 0.00178895589507501
350 phases -0.112658365177701 0.00178895589507501
351 phases -0.112658365177701 0.00178895589507501
352 phases -0.112658365177701 0.00178895589507501
353 phases -0.112658365177701 0.00178895589507501
354 phases -0.112658365177701 0.00178895589507501
355 phases -0.112658365177701 0.00178895589507501
356 phases -0.112658365177701 0.00178895589507501
357 phases -0.112658365177701 0.00178895589507501
358 phases -0.112658365177701 0.00178895589507501
359 phases -0.112658365177701 0.00178895589507501
360 phases -0.112658365177701 0.00178895589507501
361 phases -0.112658365177701 0.00178895589507501
362 phases -0.112658365177701 0.00178895589507501
363 phases -0.112658365177701 0.00178895589507501
364 phases -0.112658365177701 0.00178895589507501
365 phases -0.112658365177701 0.00178895589507501
366 phases -0.112658365177701 0.00178895589507501
367 phases -0.112658365177701 0.00178895589507501
368 phases -0.112658365177701 0.00178895589507501
369 phases -0.112658365177701 0.00178895589507501
370 phases -0.112658365177701 0.00192330001218179
371 phases -0.112658365177701 0.00192330001218179
372 phases -0.112658365177701 0.00192330001218179
373 phases -0.112658365177701 0.00192330001218179
374 phases -0.112658365177701 0.00192330001218179
375 phases -0.112658365177701 0.00192330001218179
376 phases -0.112658365177701 0.00192330001218179
377 phases -0.112658365177701 0.00192330001218179
378 phases -0.112658365177701 0.00192330001218179
379 phases -0.112658365177701 0.00192330001218179
380 phases -0.112658365177701 0.00192330001218179
381 phases -0.112658365177701 0.00192330001218179
382 phases -0.112658365177701 0.00192330001218179
383 phases -0.112658365177701 0.00192330001218179
384 phases -0.112658365177701 0.00192330001218179
385 phases -0.112658365177701 0.00192330001218179
386 phases -0.112658365177701 0.00192330001218179
387 phases -0.112658365177701 0.00192330001218179
388 phases -0.112658365177701 0.00192330001218179
389 phases -0.112658365177701 0.00192330001218179
390 phases -0.112658365177701 0.00192330001218179
391 phases -0.112658365177701 0.00192330001218179
392 phases -0.112658365177701 0.00192330001218179
393 phases -0.112658365177701 0.00192330001218179
394 phases -0.112658365177701 0.00192330001218179
395 phases -0.112658365177701 0.00192330001218179
396 phases -0.112658365177701 0.00192330001218179
397 phases -0.112658365177701 0.00192330001218179
398 phases -0.112658365177701 0.00192330001218179
399 phases -0.112658365177701 0.00192330001218179
400 phases -0.112658365177701 0.00192330001218179
401 phases -0.112658365177701 0.00192330001218179
402 phases -0.112658365177701 0.00192330001218179
403 phases -0.112658365177701 0.00192330001218179
404 phases -0.112658365177701 0.00192330001218179
405 phases -0.112658365177701 0.00192330001218179
406 phases -0.112658365177701 0.00192330001218179
407 phases -0.112658365177701 0.00192330001218179
408 phases -0.112658365177701 0.00192330001218179
409 phases -0.112658365177701 0.00192330001218179
410 phases -0.112658365177701 0.00192330001218179
411 phases -0.112658365177701 0.00192330001218179
412 phases -0.112658365177701 0.00192330001218179
413 phases -0.113409382593322 0.00196022616195518
414 phases -0.113409382593322 0.00196022616195518
415 phases -0.113409382593322 0.00196022616195518
416 phases -0.113409382593322 0.00196022616195518
417 phases -0.113409382593322 0.00196022616195518
418 phases -0.113409382593322 0.00196022616195518
419 phases -0.113409382593322 0.00196022616195518
420 phases -0.113409382593322 0.00196022616195518
421 phases -0.113409382593322 0.00196022616195518
422 phases -0.113409382593322 0.00196022616195518
423 phases -0.113409382593322 0.00196022616195518
424 phases -0.113409382593322 0.00196022616195518
425 phases -0.113409382593322 0.00196022616195518
426 phases -0.113409382593322 0.00196022616195518
427 phases -0.113409382593322 0.00196022616195518
428 phases -0.113409382593322 0.00196022616195518
429 phases -0.113409382593322 0.00186872331249067
430 phases -0.113409382593322 0.00186872331249067
431 phases -0.113409382593322 0.00186872331249067
432 phases -0.113409382593322 0.00186872331249067
433 phases -0.113409382593322 0.00186872331249067
434 phases -0.113409382593322 0.00186872331249067
435 phases -0.113409382593322 0.00186872331249067
436 phases -0.113409382593322 0.00186872331249067
437 phases -0.113409382593322 0.00186872331249067
438 phases -0.113409382593322 0.00186872331249067
439 phases -0.113409382593322 0.00186872331249067
440 phases -0.113409382593322 0.00186872331249067
441 phases -0.113409382593322 0.00186872331249067
442 phases -0.113409382593322 0.00186872331249067
443 phases -0.113409382593322 0.00186872331249067
444 phases -0.113409382593322 0.00186872331249067
445 phases -0.113409382593322 0.00186872331249067
446 phases -0.113409382593322 0.00186872331249067
447 phases -0.113409382593322 0.00186872331249067
448 phases -0.113409382593322 0.00186872331249067
449 phases -0.113409382593322 0.00186872331249067
450 phases -0.113409382593322 0.00186872331249067
451 phases -0.113409382593322 0.00186872331249067
452 phases -0.113409382593322 0.00186872331249067
453 phases -0.113409382593322 0.00186872331249067
454 phases -0.113409382593322 0.00186872331249067
455 phases -0.113409382593322 0.00186872331249067
456 phases -0.113409382593322 0.00186872331249067
457 phases -0.113409382593322 0.00186872331249067
458 phases -0.113409382593322 0.00186872331249067
459 phases -0.113409382593322 0.00186872331249067
460 phases -0.113409382593322 0.00186872331249067
461 phases -0.113409382593322 0.00186872331249067
462 phases -0.113409382593322 0.00186872331249067
463 phases -0.113409382593322 0.00186872331249067
464 phases -0.113409382593322 0.00186872331249067
465 phases -0.113409382593322 0.00186872331249067
466 phases -0.113409382593322 0.00186872331249067
467 phases -0.113409382593322 0.00186872331249067
468 phases -0.113409382593322 0.00186872331249067
469 phases -0.113409382593322 0.00186872331249067
470 phases -0.113409382593322 0.00186872331249067
471 phases -0.113409382593322 0.00186872331249067
472 phases -0.113409382593322 0.00186872331249067
473 phases -0.113409382593322 0.00186872331249067
474 phases -0.113409382593322 0.00186872331249067
475 phases -0.113409382593322 0.00186872331249067
476 phases -0.113409382593322 0.00186872331249067
477 phases -0.113409382593322 0.00186872331249067
478 phases -0.113409382593322 0.00186872331249067
479 phases -0.113409382593322 0.00186872331249067
480 phases -0.113409382593322 0.00186872331249067
481 phases -0.113409382593322 0.00186872331249067
482 phases -0.113409382593322 0.00186872331249067
483 phases -0.113409382593322 0.00186872331249067
484 phases -0.113409382593322 0.00186872331249067
485 phases -0.113409382593322 0.00186872331249067
486 phases -0.113409382593322 0.00186872331249067
487 phases -0.113409382593322 0.00186872331249067
488 phases -0.113409382593322 0.00186872331249067
489 phases -0.113409382593322 0.00186872331249067
490 phases -0.113409382593322 0.00186872331249067
491 phases -0.113409382593322 0.00186872331249067
492 phases -0.113409382593322 0.00186872331249067
493 phases -0.113409382593322 0.00186872331249067
494 phases -0.113409382593322 0.00186872331249067
495 phases -0.113409382593322 0.00186872331249067
496 phases -0.113409382593322 0.00186872331249067
497 phases -0.113409382593322 0.00186872331249067
498 phases -0.113409382593322 0.00186872331249067
499 phases -0.113409382593322 0.00186872331249067
500 phases -0.113409382593322 0.00186872331249067
501 phases -0.113409382593322 0.00181888170871453


==> data/exp.evo.devo.txt <==
iterations controller median sd
1 phases -0.0383384173970034 0.00554817031797778
2 phases -0.0436770246005151 0.00417567987581921
3 phases -0.0439381113750734 0.00379980955727481
4 phases -0.0444612378203928 0.00249220577928805
5 phases -0.0469603128345711 0.00570628810317424
6 phases -0.0481663648407536 0.0053942261240104
7 phases -0.0487339717673022 0.00483457696499352
8 phases -0.0499079019888237 0.00427334899649253
9 phases -0.0503683873983877 0.00432648390170896
10 phases -0.0503683873983877 0.00579073489617018
11 phases -0.050847094221401 0.00528962806466204
12 phases -0.0557603901528909 0.00575244723772447
13 phases -0.0557603901528909 0.00608372786354088
14 phases -0.0577694003190638 0.00476389358587605
15 phases -0.0596873600352781 0.00560422330829027
16 phases -0.0621698384209335 0.0060083973296193
17 phases -0.0622396054226293 0.005612537758481
18 phases -0.0622396054226293 0.00565454790117549
19 phases -0.0638637754579126 0.00681851466246425
20 phases -0.0638637754579126 0.00723395578518025
21 phases -0.0638637754579126 0.00759898480434973
22 phases -0.0648583703246013 0.00777498874335333
23 phases -0.0669634470879776 0.008192209599503
24 phases -0.0669634470879776 0.00733046325350184
25 phases -0.0669634470879776 0.00645913575242812
26 phases -0.067370247269351 0.00626899013539393
27 phases -0.0678617104673855 0.00601690075696159
28 phases -0.0678617104673855 0.00600104981799019
29 phases -0.0688019575371215 0.00607259235537342
30 phases -0.069264082957735 0.00586548750589299
31 phases -0.0695995243135503 0.005837867020974
32 phases -0.0699127839692872 0.00573801271351611
33 phases -0.0719701000037921 0.00547900417570644
34 phases -0.0748064531948363 0.00523298998471571
35 phases -0.0761108683714375 0.00625061570337594
36 phases -0.0763984680837954 0.00710972633728751
37 phases -0.0763984680837954 0.00669609747521187
38 phases -0.0786090612624671 0.00644387933786015
39 phases -0.0787880030539612 0.00638742336962165
40 phases -0.0799234066977615 0.00603401320851062
41 phases -0.0808201047072286 0.0059094888088345
42 phases -0.0813591919195673 0.00592561353240882
43 phases -0.0813591919195673 0.00608401708435557
44 phases -0.0813591919195673 0.00603760010277637
45 phases -0.0827819205808447 0.00636505587424601
46 phases -0.0827819205808447 0.00636505587424601
47 phases -0.0830977275014005 0.00650488565666163
48 phases -0.0851893970545886 0.00646969579278531
49 phases -0.0851893970545886 0.00646969579278531
50 phases -0.0851893970545886 0.00646969579278531
51 phases -0.0851893970545886 0.00632205312210217
52 phases -0.0852573397405724 0.00555526161309186
53 phases -0.0852573397405724 0.00555526161309186
54 phases -0.0861069388878911 0.00571963497637639
55 phases -0.0861069388878911 0.00584624486498143
56 phases -0.0863781061124895 0.00586648654746726
57 phases -0.0875502480339475 0.00442899327113137
58 phases -0.0881216963914955 0.00469353083923625
59 phases -0.0881216963914955 0.0051836479949811
60 phases -0.0881216963914955 0.00556226459453447
61 phases -0.0882906619922829 0.00559275164086231
62 phases -0.0882906619922829 0.00405515469700352
63 phases -0.0882906619922829 0.00411622987225655
64 phases -0.0891200063711719 0.00413491272880488
65 phases -0.0891200063711719 0.00412455570133824
66 phases -0.0891200063711719 0.00431847674482115
67 phases -0.0891200063711719 0.00433297256493262
68 phases -0.0911891032500469 0.00390012162556516
69 phases -0.091532843136857 0.00383246247013569
70 phases -0.091532843136857 0.0040653790190372
71 phases -0.0915926153341681 0.00405213889080986
72 phases -0.0922753219651447 0.00403441906096768
73 phases -0.0925633953307786 0.00404841376554363
74 phases -0.0925633953307786 0.00409367165991319
75 phases -0.0944353784668263 0.00422036409417033
76 phases -0.0944353784668263 0.00398273409944704
77 phases -0.0944353784668263 0.00381337522714028
78 phases -0.0944353784668263 0.00336517365710408
79 phases -0.0944353784668263 0.00343268907625942
80 phases -0.0947978991927189 0.00327862968739291
81 phases -0.0948163935101494 0.00321718921065641
82 phases -0.0948163935101494 0.00327794036403763
83 phases -0.0948163935101494 0.0035321357044423
84 phases -0.0951923961251482 0.00355200682683772
85 phases -0.0951923961251482 0.0033051482994329
86 phases -0.0954629667080351 0.00346124115350438
87 phases -0.0954629667080351 0.00348244937089866
88 phases -0.0954629667080351 0.00338260905358954
89 phases -0.0963031150579443 0.00355727972131185
90 phases -0.0963031150579443 0.00373736125163605
91 phases -0.0963031150579443 0.00374017336951298
92 phases -0.0963031150579443 0.00374017336951298
93 phases -0.0964676031314219 0.00357188526253199
94 phases -0.0965507403764269 0.00345697076390521
95 phases -0.0965507403764269 0.00348385227873238
96 phases -0.0965507403764269 0.00348639763691908
97 phases -0.0965507403764269 0.00353350793872159
98 phases -0.096582704992624 0.00374592824931858
99 phases -0.0972509031335602 0.00375463622654033
100 phases -0.0972509031335602 0.00375463622654033
101 phases -0.0972509031335602 0.00383462652325443
102 phases -0.0977609768818914 0.00422382680409731
103 phases -0.0977609768818914 0.00421480489198626
104 phases -0.0977609768818914 0.00439537583221924
105 phases -0.0977609768818914 0.00483540633746197
106 phases -0.0980095717637998 0.00481599161271541
107 phases -0.0980095717637998 0.00481599161271541
108 phases -0.0980253819852464 0.00491988998311961
109 phases -0.0986279188979406 0.00456883144771225
110 phases -0.0990188079845178 0.00469382706108152
111 phases -0.0995749722291719 0.0047022291737696
112 phases -0.0995749722291719 0.00446630135823257
113 phases -0.0995749722291719 0.00446630135823257
114 phases -0.10007979590663 0.00448211343220105
115 phases -0.100399063646196 0.00450585999975843
116 phases -0.100480154643108 0.00468276795895816
117 phases -0.100984396458449 0.00472854739701142
118 phases -0.10133057161267 0.00476581354003009
119 phases -0.10133057161267 0.00476581354003009
120 phases -0.10156639843588 0.00502453196290467
121 phases -0.10156639843588 0.00504078974328066
122 phases -0.101773491635567 0.0051155552449716
123 phases -0.101870857938708 0.00531198216562743
124 phases -0.102633759236393 0.00548522450659453
125 phases -0.102999952077707 0.00553301413017816
126 phases -0.103556259100792 0.00548530811152845
127 phases -0.103798530319112 0.00562969053122885
128 phases -0.103798530319112 0.00575691780862825
129 phases -0.103798530319112 0.00556684639610156
130 phases -0.103995171246472 0.00553428602641678
131 phases -0.103995171246472 0.00539555681684991
132 phases -0.104392483592846 0.00515578417343381
133 phases -0.104392483592846 0.00516911499003222
134 phases -0.104392483592846 0.00525076611382709
135 phases -0.104392483592846 0.00503711891309063
136 phases -0.104392483592846 0.00504749006759583
137 phases -0.104392483592846 0.00514126695453712
138 phases -0.105016660950871 0.00519809219529829
139 phases -0.105016660950871 0.00517608035080566
140 phases -0.105025399436624 0.00525820516576568
141 phases -0.105025399436624 0.00525820516576568
142 phases -0.105025399436624 0.00522511378270136
143 phases -0.105025399436624 0.00547382598744083
144 phases -0.105025399436624 0.00547382598744083
145 phases -0.105322519304369 0.00552312489154131
146 phases -0.105322519304369 0.00554731884702854
147 phases -0.105368553377769 0.00547660989195264
148 phases -0.105368553377769 0.00552509435135998
149 phases -0.105515455010979 0.00553523730742997
150 phases -0.105515455010979 0.00547049011943227
151 phases -0.105618974623652 0.00548320909703807
152 phases -0.105618974623652 0.00554362838872275
153 phases -0.105719772420722 0.00555248376794304
154 phases -0.105719772420722 0.005555544840134
155 phases -0.105719772420722 0.00560736053182653
156 phases -0.106103585365289 0.00570908865177997
157 phases -0.106103585365289 0.0057080752148319
158 phases -0.106103585365289 0.0057324336633411
159 phases -0.106103585365289 0.0057324336633411
160 phases -0.106103585365289 0.0057324336633411
161 phases -0.106103585365289 0.00541404559884529
162 phases -0.106103585365289 0.0054039272761094
163 phases -0.106482759921391 0.00540297721780284
164 phases -0.106482759921391 0.00540939401161463
165 phases -0.106482759921391 0.00544612786805097
166 phases -0.106482759921391 0.00544612786805097
167 phases -0.106482759921391 0.00542856331393351
168 phases -0.106482759921391 0.00545618484116315
169 phases -0.106482759921391 0.00548653185450162
170 phases -0.106482759921391 0.00549711135347444
171 phases -0.106482759921391 0.00549190476667977
172 phases -0.106482759921391 0.00543823860161325
173 phases -0.106482759921391 0.00549051019988542
174 phases -0.106482759921391 0.00549051019988542
175 phases -0.106482759921391 0.0053745222504413
176 phases -0.106482759921391 0.0053745222504413
177 phases -0.106482759921391 0.00532111436281917
178 phases -0.106482759921391 0.00534694825841709
179 phases -0.106482759921391 0.005347277705559
180 phases -0.106482759921391 0.00532672670792737
181 phases -0.106482759921391 0.00532672670792737
182 phases -0.106645026219719 0.0053630490090624
183 phases -0.106645026219719 0.00539546523966125
184 phases -0.106645026219719 0.00552590827942772
185 phases -0.106645026219719 0.00552590827942772
186 phases -0.106645026219719 0.00557151916376043
187 phases -0.106645026219719 0.00556984960719143
188 phases -0.107032826768242 0.00565630733641161
189 phases -0.107032826768242 0.00565433212035382
190 phases -0.107032826768242 0.00565433212035382
191 phases -0.107032826768242 0.00565433212035382
192 phases -0.107032826768242 0.00562949322697053
193 phases -0.107032826768242 0.00563359533818967
194 phases -0.107032826768242 0.00560781953765547
195 phases -0.107032826768242 0.00565264125653385
196 phases -0.107032826768242 0.00565264125653385
197 phases -0.107032826768242 0.00565264125653385
198 phases -0.107032826768242 0.00565264125653385
199 phases -0.107032826768242 0.00565264125653385
200 phases -0.107032826768242 0.00565264125653385
201 phases -0.107032826768242 0.0056581842650353
202 phases -0.107032826768242 0.0056581842650353
203 phases -0.107032826768242 0.0056581842650353
204 phases -0.10759234632326 0.0057002249122091
205 phases -0.10759234632326 0.00579971133074477
206 phases -0.10759234632326 0.00579971133074477
207 phases -0.107694035795734 0.00571530144452151
208 phases -0.107694035795734 0.00571530144452151
209 phases -0.107694035795734 0.00576708250377328
210 phases -0.107694035795734 0.00577429690194508
211 phases -0.107694035795734 0.00574128839881681
212 phases -0.107694035795734 0.0057226235175413
213 phases -0.107694035795734 0.00571995938729773
214 phases -0.107694035795734 0.00571995938729773
215 phases -0.107694035795734 0.0057478471643805
216 phases -0.107694035795734 0.00578328755354165
217 phases -0.107694035795734 0.00583301301536883
218 phases -0.107694035795734 0.00583301301536883
219 phases -0.107694035795734 0.00583301301536883
220 phases -0.107694035795734 0.00579421632457125
221 phases -0.107694035795734 0.00579811059868756
222 phases -0.107694035795734 0.00579811059868756
223 phases -0.107694035795734 0.00580701918535811
224 phases -0.107694035795734 0.00581177418002373
225 phases -0.107694035795734 0.00581507907783815
226 phases -0.107694035795734 0.00590199776531423
227 phases -0.107694035795734 0.00590199776531423
228 phases -0.107694035795734 0.00590199776531423
229 phases -0.107732373012639 0.00590549653674595
230 phases -0.107732373012639 0.00590549653674595
231 phases -0.107732373012639 0.00590167396201998
232 phases -0.107774084680059 0.00590661301969151
233 phases -0.107774084680059 0.00590661301969151
234 phases -0.108033352545378 0.00593062876190556
235 phases -0.108033352545378 0.00596934761473843
236 phases -0.108173701339136 0.00599328637022892
237 phases -0.108173701339136 0.00599757549276147
238 phases -0.108173701339136 0.00599757549276147
239 phases -0.108228600699483 0.006173405156062
240 phases -0.108228600699483 0.006173405156062
241 phases -0.108228600699483 0.006173405156062
242 phases -0.108406470148182 0.0062321514705264
243 phases -0.108406470148182 0.0062321514705264
244 phases -0.108406470148182 0.00622455965643219
245 phases -0.108406470148182 0.00622317626224594
246 phases -0.108406470148182 0.00611158792713271
247 phases -0.108406470148182 0.00611629978228145
248 phases -0.108506760885203 0.00613013612568951
249 phases -0.108626997504062 0.00613545562303061
250 phases -0.108626997504062 0.00614650420982333
251 phases -0.108626997504062 0.00614650420982333
252 phases -0.108626997504062 0.00614597942460966
253 phases -0.108626997504062 0.00621469238877134
254 phases -0.108626997504062 0.00625440932678832
255 phases -0.108626997504062 0.00625440932678832
256 phases -0.108715477616338 0.006255170866878
257 phases -0.10874180580281 0.00625549409524113
258 phases -0.10874180580281 0.0062843247880786
259 phases -0.10874180580281 0.0062843247880786
260 phases -0.10874180580281 0.0062843247880786
261 phases -0.108775100753595 0.00628476865571266
262 phases -0.108775100753595 0.00632186236004841
263 phases -0.108775100753595 0.00632694030030028
264 phases -0.108775100753595 0.00632694030030028
265 phases -0.108775100753595 0.00632429159423531
266 phases -0.108843629140702 0.00644677335192385
267 phases -0.109180828540367 0.00645696983165838
268 phases -0.109536083276144 0.00645683929736683
269 phases -0.109536083276144 0.00645683929736683
270 phases -0.109536083276144 0.00649186377921124
271 phases -0.109536083276144 0.00649186377921124
272 phases -0.109536083276144 0.00649186377921124
273 phases -0.109536083276144 0.00649186377921124
274 phases -0.109536083276144 0.00650704171913101
275 phases -0.109536083276144 0.00655070954348005
276 phases -0.109536083276144 0.00655052068291447
277 phases -0.109536083276144 0.00654817969610671
278 phases -0.109536083276144 0.00654817969610671
279 phases -0.109536083276144 0.00654817969610671
280 phases -0.109536083276144 0.00656928794801716
281 phases -0.109536083276144 0.00636280583307972
282 phases -0.109536083276144 0.00636184819732341
283 phases -0.109536083276144 0.00636184819732341
284 phases -0.109536083276144 0.00635332071766495
285 phases -0.109536083276144 0.00635332071766495
286 phases -0.109796472735218 0.00626036945074777
287 phases -0.109796472735218 0.00635496741479825
288 phases -0.109796472735218 0.00634501297432458
289 phases -0.109815532541053 0.0063451428257225
290 phases -0.109960519850173 0.00634688005249349
291 phases -0.109960519850173 0.00634275567530785
292 phases -0.109960519850173 0.00638224276661211
293 phases -0.110889117316506 0.00644879548491181
294 phases -0.111060472479517 0.00648794468440245
295 phases -0.11136946020541 0.00652611029596357
296 phases -0.111510206532036 0.00654392919567621
297 phases -0.111510206532036 0.00654244946262608
298 phases -0.11163762388289 0.00655888375099709
299 phases -0.111654008752449 0.00640021409203951
300 phases -0.111654008752449 0.00640021409203951
301 phases -0.111738294012946 0.0064137846990289
302 phases -0.111759316767935 0.00647172471615317
303 phases -0.111974291240514 0.00648525818345721
304 phases -0.111974291240514 0.00652030670820517
305 phases -0.111974291240514 0.0065465102800692
306 phases -0.111974291240514 0.0065465102800692
307 phases -0.111974291240514 0.00657988202582803
308 phases -0.111974291240514 0.00657988202582803
309 phases -0.112030906899504 0.00658297362930758
310 phases -0.11245253197571 0.00660821358629379
311 phases -0.112510612261879 0.00661089816231253
312 phases -0.112510612261879 0.00661184132551076
313 phases -0.112525669434599 0.00661304060820171
314 phases -0.112705617614908 0.00662841531884227
315 phases -0.112711774698199 0.00667029417249393
316 phases -0.112757690625227 0.00668416066433532
317 phases -0.112757690625227 0.00670160713776459
318 phases -0.112757690625227 0.00670316566982016
319 phases -0.112757690625227 0.00670649459987076
320 phases -0.112757690625227 0.0067020514019748
321 phases -0.112859874693973 0.00672263276677208
322 phases -0.112859874693973 0.00671282595485076
323 phases -0.112859874693973 0.00676281107252641
324 phases -0.112859874693973 0.00676301940959878
325 phases -0.112859874693973 0.00676176808107586
326 phases -0.112859874693973 0.00675989660274526
327 phases -0.113491171972232 0.00682606624658028
328 phases -0.113537174129334 0.00682874579823529
329 phases -0.113537174129334 0.00682797247566156
330 phases -0.113537174129334 0.00692608718231104
331 phases -0.113601277114115 0.00692957808439122
332 phases -0.113696037037999 0.00695736493207022
333 phases -0.113696037037999 0.00695736493207022
334 phases -0.113755713268384 0.00696278160261399
335 phases -0.113755713268384 0.00696278160261399
336 phases -0.113811195841583 0.00696538539403402
337 phases -0.113821795881311 0.00658696834724851
338 phases -0.113846870859201 0.00658935680877049
339 phases -0.113882824580566 0.00661456544975453
340 phases -0.113891210309339 0.00664328270598717
341 phases -0.113984092365731 0.0066571634355558
342 phases -0.113984092365731 0.00658158418182836
343 phases -0.113984092365731 0.00658152128353842
344 phases -0.114193779504812 0.0062912300260401
345 phases -0.114288487556221 0.00630057917808401
346 phases -0.114316082667692 0.00630340771919771
347 phases -0.114316082667692 0.00630340771919771
348 phases -0.114324950926875 0.00633832388263567
349 phases -0.114324950926875 0.0063380457377358
350 phases -0.114324950926875 0.00633701241473064
351 phases -0.114367488922958 0.00633348856703749
352 phases -0.114367488922958 0.00635750656797894
353 phases -0.114533310407533 0.00637429056556237
354 phases -0.114533310407533 0.0062025275756972
355 phases -0.114533310407533 0.00619316111234017
356 phases -0.114533310407533 0.00619056660812675
357 phases -0.114533310407533 0.00610841321948285
358 phases -0.114556649215062 0.0060706417862636
359 phases -0.114556649215062 0.0060706417862636
360 phases -0.115064830714548 0.00610913296658513
361 phases -0.115064830714548 0.00610913296658513
362 phases -0.115064830714548 0.0057582775567494
363 phases -0.115064830714548 0.0057582775567494
364 phases -0.115064830714548 0.0057582775567494
365 phases -0.115064830714548 0.00575705009555546
366 phases -0.115064830714548 0.00565514413606646
367 phases -0.115064830714548 0.00565514413606646
368 phases -0.115131607935645 0.00560002558390771
369 phases -0.115131607935645 0.00560002558390771
370 phases -0.115131607935645 0.00560002558390771
371 phases -0.115131607935645 0.00560224981947764
372 phases -0.115131607935645 0.0056590160830642
373 phases -0.115131607935645 0.0056590160830642
374 phases -0.115131607935645 0.00561480731214243
375 phases -0.115131607935645 0.00561480731214243
376 phases -0.115131607935645 0.0056071405884997
377 phases -0.115131607935645 0.0056071405884997
378 phases -0.115131607935645 0.0056071405884997
379 phases -0.115131607935645 0.00556956929613956
380 phases -0.115131607935645 0.0055129310286531
381 phases -0.115131607935645 0.0055129310286531
382 phases -0.115133624605592 0.00553553641398128
383 phases -0.115196184123832 0.00545064115735869
384 phases -0.115221459342546 0.00533625450286206
385 phases -0.115221459342546 0.00533625450286206
386 phases -0.115263914877228 0.00534045892528707
387 phases -0.115263914877228 0.00534045892528707
388 phases -0.115263914877228 0.00532190783351371
389 phases -0.115263914877228 0.00533442352419689
390 phases -0.115263914877228 0.0053119788061797
391 phases -0.115263914877228 0.0053119788061797
392 phases -0.115263914877228 0.00530785795397532
393 phases -0.115263914877228 0.00527775110783137
394 phases -0.115263914877228 0.00527775110783137
395 phases -0.115263914877228 0.00527775110783137
396 phases -0.115263914877228 0.00528321356941957
397 phases -0.115263914877228 0.00529976006827504
398 phases -0.115395102226626 0.00531955263493334
399 phases -0.115395102226626 0.00531955263493334
400 phases -0.115395102226626 0.00531818954258992
401 phases -0.115422785886006 0.0053208185503774
402 phases -0.115638356081955 0.00534572172445003
403 phases -0.115638356081955 0.00534677456731364
404 phases -0.115638356081955 0.00535449214041736
405 phases -0.115638356081955 0.00535449214041736
406 phases -0.115638356081955 0.00535690219216876
407 phases -0.115638356081955 0.00535690219216876
408 phases -0.115638356081955 0.00534301819094367
409 phases -0.115638356081955 0.00534301819094367
410 phases -0.115638356081955 0.00534301819094367
411 phases -0.115638356081955 0.00526693289224796
412 phases -0.115638356081955 0.00526693289224796
413 phases -0.115638356081955 0.00526693289224796
414 phases -0.115638356081955 0.00529010900257121
415 phases -0.115638356081955 0.00529010900257121
416 phases -0.115638356081955 0.00523408310167257
417 phases -0.115638356081955 0.00523940108680056
418 phases -0.115638356081955 0.00523940108680056
419 phases -0.115638356081955 0.00526225234827219
420 phases -0.115638356081955 0.00526225234827219
421 phases -0.115638356081955 0.0052572481590697
422 phases -0.115638356081955 0.00526441660122064
423 phases -0.115638356081955 0.00526485457147163
424 phases -0.115638356081955 0.00525509717823957
425 phases -0.115638356081955 0.00525509717823957
426 phases -0.115943562753019 0.00530522178672848
427 phases -0.115943562753019 0.0053157668091815
428 phases -0.115999939911753 0.00532043094943035
429 phases -0.115999939911753 0.00532043094943035
430 phases -0.115999939911753 0.00531893952548889
431 phases -0.115999939911753 0.00533227176966862
432 phases -0.115999939911753 0.00533227176966862
433 phases -0.115999939911753 0.00505149729250594
434 phases -0.115999939911753 0.00505685435416177
435 phases -0.116042032573721 0.00507369992861061
436 phases -0.116042032573721 0.00507369992861061
437 phases -0.116042032573721 0.00505840517816435
438 phases -0.116042032573721 0.00504787009674966
439 phases -0.116042032573721 0.00506060039919498
440 phases -0.116042032573721 0.00506060039919498
441 phases -0.116042032573721 0.00506060039919498
442 phases -0.116042032573721 0.0050654572144411
443 phases -0.116042032573721 0.00504101599707215
444 phases -0.116042032573721 0.00504101599707215
445 phases -0.116042032573721 0.00504854417906912
446 phases -0.116042032573721 0.00504854417906912
447 phases -0.116042032573721 0.00504854417906912
448 phases -0.116042032573721 0.00504854417906912
449 phases -0.116042032573721 0.00504854417906912
450 phases -0.116042032573721 0.00504854417906912
451 phases -0.116042032573721 0.00504854417906912
452 phases -0.116042032573721 0.00506150113845731
453 phases -0.116042032573721 0.00506150113845731
454 phases -0.116042032573721 0.00506150113845731
455 phases -0.116042032573721 0.00506150113845731
456 phases -0.116042032573721 0.00506150113845731
457 phases -0.116042032573721 0.00506150113845731
458 phases -0.116042032573721 0.00506150113845731
459 phases -0.116042032573721 0.00498388398694018
460 phases -0.116042032573721 0.00498388398694018
461 phases -0.116042032573721 0.00498388398694018
462 phases -0.116042032573721 0.00498388398694018
463 phases -0.116042032573721 0.00498388398694018
464 phases -0.116042032573721 0.00498388398694018
465 phases -0.116042032573721 0.00498388398694018
466 phases -0.116042032573721 0.00498424434496923
467 phases -0.116042032573721 0.00498424434496923
468 phases -0.116042032573721 0.00498424434496923
469 phases -0.116159650380864 0.00501836131799297
470 phases -0.116159650380864 0.00501836131799297
471 phases -0.116195066103094 0.00502327348780112
472 phases -0.116195066103094 0.00503135874077902
473 phases -0.116195066103094 0.00503135874077902
474 phases -0.116195066103094 0.00503135874077902
475 phases -0.116195066103094 0.00503735852761693
476 phases -0.116195066103094 0.00503131051958656
477 phases -0.116195066103094 0.00503131051958656
478 phases -0.116195066103094 0.00500832328895569
479 phases -0.116195066103094 0.00500832328895569
480 phases -0.116195066103094 0.00500832328895569
481 phases -0.116204794032651 0.00500898797143314
482 phases -0.116204794032651 0.00500002850306827
483 phases -0.116296607160863 0.00501080981664725
484 phases -0.116296607160863 0.00501080981664725
485 phases -0.116296607160863 0.00501080981664725
486 phases -0.116296607160863 0.00501080981664725
487 phases -0.116296607160863 0.00501080981664725
488 phases -0.116296607160863 0.00501080981664725
489 phases -0.116296607160863 0.00501080981664725
490 phases -0.116296607160863 0.00501080981664725
491 phases -0.116296607160863 0.00501721078441189
492 phases -0.116296607160863 0.00501721078441189
493 phases -0.116387848946757 0.00503286506609613
494 phases -0.116387848946757 0.00503286506609613
495 phases -0.116387848946757 0.00489622936936255
496 phases -0.116387848946757 0.00489622936936255
497 phases -0.116387848946757 0.00489622936936255
498 phases -0.116419298784044 0.00489824558950518
499 phases -0.116419298784044 0.00490699665421198
500 phases -0.116419298784044 0.00493528652358012
501 phases -0.116419298784044 0.00480365516125601
1 phasesDevo -0.00882326976469198 0.00573690340508149
2 phasesDevo -0.0212082823454259 0.00650426774428423
3 phasesDevo -0.0223617289477808 0.00349439044718038
4 phasesDevo -0.0273497511720548 0.00290377472855394
5 phasesDevo -0.0273497511720548 0.00288198827269537
6 phasesDevo -0.0285089212710346 0.00244275136124586
7 phasesDevo -0.0308010740005976 0.00252274171457655
8 phasesDevo -0.0308010740005976 0.00305265608530216
9 phasesDevo -0.0327975686525763 0.00274705478910338
10 phasesDevo -0.0333868455126819 0.00298666790464958
11 phasesDevo -0.0338823792530835 0.00301799694191378
12 phasesDevo -0.0361438304913442 0.0030598406055157
13 phasesDevo -0.0383639158597475 0.00234072165822705
14 phasesDevo -0.0383639158597475 0.00233936601581875
15 phasesDevo -0.0383639158597475 0.00233936601581875
16 phasesDevo -0.0394367048030157 0.00327082705614043
17 phasesDevo -0.0394367048030157 0.00333297170626299
18 phasesDevo -0.0396678372467867 0.00294256574479793
19 phasesDevo -0.0408784158542041 0.00303613944527443
20 phasesDevo -0.0431953549797825 0.00351063422673949
21 phasesDevo -0.0447105780427685 0.00274407507206146
22 phasesDevo -0.0447105780427685 0.00332217176021565
23 phasesDevo -0.0453970503512483 0.00309026637428898
24 phasesDevo -0.0472176312221968 0.00344162265084034
25 phasesDevo -0.0472176312221968 0.00345848920742783
26 phasesDevo -0.0472176312221968 0.00339629480047109
27 phasesDevo -0.0489894986327461 0.00403571465298247
28 phasesDevo -0.0497934878420289 0.00405409626588981
29 phasesDevo -0.0497934878420289 0.00425662110536769
30 phasesDevo -0.0518342194332623 0.00609593189184471
31 phasesDevo -0.051915746633467 0.00684552930223066
32 phasesDevo -0.0536406779273435 0.00735545924228297
33 phasesDevo -0.0536406779273435 0.00697171075751123
34 phasesDevo -0.0536406779273435 0.00938691822917916
35 phasesDevo -0.0536406779273435 0.00907815138521818
36 phasesDevo -0.0565732373504352 0.00902470809638095
37 phasesDevo -0.0565732373504352 0.00900557220605846
38 phasesDevo -0.0565732373504352 0.00903222850810824
39 phasesDevo -0.0582282627946905 0.00834402661360605
40 phasesDevo -0.0591392871503126 0.00822877193302142
41 phasesDevo -0.0592219890186008 0.00756307578228046
42 phasesDevo -0.0595647755272491 0.00761376299876349
43 phasesDevo -0.0608887735620393 0.00703473362103991
44 phasesDevo -0.0608887735620393 0.0070848461524601
45 phasesDevo -0.0608887735620393 0.0080147247206725
46 phasesDevo -0.0608887735620393 0.00748427923173845
47 phasesDevo -0.0616189691230189 0.00762939851762141
48 phasesDevo -0.0616189691230189 0.00743776336563728
49 phasesDevo -0.0649589451277206 0.00710629590160714
50 phasesDevo -0.0649589451277206 0.00692175351981857
51 phasesDevo -0.0649589451277206 0.00811260038502375
52 phasesDevo -0.0650914086955547 0.0079920012751297
53 phasesDevo -0.0650914086955547 0.00802701886818403
54 phasesDevo -0.066290789565586 0.00803821992126649
55 phasesDevo -0.0689368904264232 0.00761934982757461
56 phasesDevo -0.0695032321310622 0.00831798901154163
57 phasesDevo -0.0699277969851095 0.00820107237127816
58 phasesDevo -0.0711588825956484 0.0083043929675845
59 phasesDevo -0.0711588825956484 0.00801785474318151
60 phasesDevo -0.0714034034591772 0.0081939703626535
61 phasesDevo -0.0717527337015249 0.00630813184617678
62 phasesDevo -0.0717527337015249 0.00621584063304083
63 phasesDevo -0.0717527337015249 0.00635780884321672
64 phasesDevo -0.0718005133019826 0.00630524895411117
65 phasesDevo -0.0738748807607428 0.00653306774264208
66 phasesDevo -0.0738748807607428 0.00690863401914475
67 phasesDevo -0.0748114809806157 0.00709885522305387
68 phasesDevo -0.0749633138371108 0.00721714001762362
69 phasesDevo -0.0752810392840595 0.00718773175749169
70 phasesDevo -0.0752810392840595 0.00723514399336343
71 phasesDevo -0.0764637956113137 0.00766034995097248
72 phasesDevo -0.0764637956113137 0.0075438610244039
73 phasesDevo -0.078787335335546 0.00733749066100871
74 phasesDevo -0.079100556182154 0.00653093719626489
75 phasesDevo -0.0792769763909736 0.00661066051303652
76 phasesDevo -0.0792769763909736 0.00661066051303652
77 phasesDevo -0.0792769763909736 0.00741817308317822
78 phasesDevo -0.0801159644411642 0.00784372311856469
79 phasesDevo -0.0809386601842076 0.00787864433952881
80 phasesDevo -0.0809386601842076 0.00805282245339162
81 phasesDevo -0.0818904372527469 0.00804125262709888
82 phasesDevo -0.0818904372527469 0.00832197122256255
83 phasesDevo -0.0818904372527469 0.00860615389840384
84 phasesDevo -0.0827098616303909 0.00870158337147262
85 phasesDevo -0.0831308513707132 0.0087233501241754
86 phasesDevo -0.0831308513707132 0.00899186330143412
87 phasesDevo -0.083315574789081 0.00911433293189393
88 phasesDevo -0.083315574789081 0.00941358895230852
89 phasesDevo -0.0843534255828042 0.00945075269918215
90 phasesDevo -0.0843534255828042 0.00943905672014881
91 phasesDevo -0.0845036689150944 0.00963270728275215
92 phasesDevo -0.0867409376361306 0.0102034722018083
93 phasesDevo -0.0867409376361306 0.0104250331551148
94 phasesDevo -0.0867409376361306 0.0106414328282743
95 phasesDevo -0.0873174250319958 0.0105706947587634
96 phasesDevo -0.0873174250319958 0.0110048639154681
97 phasesDevo -0.0873174250319958 0.0110866078354626
98 phasesDevo -0.0875268993841502 0.0111853570970874
99 phasesDevo -0.0881457232296555 0.0109516905157075
100 phasesDevo -0.0889527807105873 0.0107449307461482
101 phasesDevo -0.0900428604204555 0.0108924293096023
102 phasesDevo -0.0900428604204555 0.0108860659891899
103 phasesDevo -0.0909092888440654 0.0111049169351759
104 phasesDevo -0.0909092888440654 0.0110017408741493
105 phasesDevo -0.0917838323647558 0.0107858034515939
106 phasesDevo -0.0917838323647558 0.011082744870408
107 phasesDevo -0.0917838323647558 0.0110940840427721
108 phasesDevo -0.0917838323647558 0.0108666391277542
109 phasesDevo -0.0927343767277008 0.0108559372888231
110 phasesDevo -0.0937627929229693 0.0105819268674288
111 phasesDevo -0.0937627929229693 0.0105453591605854
112 phasesDevo -0.0953983111426597 0.010697530198335
113 phasesDevo -0.0953983111426597 0.0102639801376206
114 phasesDevo -0.0961270947405034 0.0103480093164296
115 phasesDevo -0.0961270947405034 0.0103888582759933
116 phasesDevo -0.0961270947405034 0.00992747818028049
117 phasesDevo -0.0977956851346971 0.0102172004330545
118 phasesDevo -0.0977956851346971 0.0102172004330545
119 phasesDevo -0.0977956851346971 0.0102485408399069
120 phasesDevo -0.098104973560793 0.0105046085112114
121 phasesDevo -0.0989927895800984 0.0107235030534248
122 phasesDevo -0.100526099833467 0.0107531456542198
123 phasesDevo -0.100589669229595 0.0103693763336952
124 phasesDevo -0.102036593440977 0.0104323029556041
125 phasesDevo -0.102036593440977 0.0106064450888186
126 phasesDevo -0.102332042496052 0.0107268216536464
127 phasesDevo -0.102831741527464 0.0116102702568718
128 phasesDevo -0.102831741527464 0.0116102702568718
129 phasesDevo -0.103647368367621 0.0114041328052259
130 phasesDevo -0.103647368367621 0.0111634478219648
131 phasesDevo -0.103647368367621 0.011224248862458
132 phasesDevo -0.103647368367621 0.011224248862458
133 phasesDevo -0.104044376310428 0.0113481108933803
134 phasesDevo -0.104044376310428 0.0112786237821915
135 phasesDevo -0.104699678287559 0.0113458070072731
136 phasesDevo -0.104699678287559 0.0112864733426688
137 phasesDevo -0.105357381367654 0.011347035490701
138 phasesDevo -0.105357381367654 0.0114354935434085
139 phasesDevo -0.105639402376183 0.0119417443145003
140 phasesDevo -0.10589304536226 0.0114255568819007
141 phasesDevo -0.10589304536226 0.0115264640126469
142 phasesDevo -0.106008439606246 0.0115048705233988
143 phasesDevo -0.106015448505152 0.0115710965498744
144 phasesDevo -0.106015448505152 0.0117942350622042
145 phasesDevo -0.106139520067031 0.0117372771178633
146 phasesDevo -0.106295567290062 0.0114994807917156
147 phasesDevo -0.1078562679557 0.0116835902400511
148 phasesDevo -0.1078562679557 0.0121218529411368
149 phasesDevo -0.108221437833719 0.0119645469909947
150 phasesDevo -0.108296242581906 0.0120428073864244
151 phasesDevo -0.108849631732697 0.0120953739992476
152 phasesDevo -0.108849631732697 0.0122517963555837
153 phasesDevo -0.108851132414072 0.0122746244551983
154 phasesDevo -0.109102923957126 0.0123534058064809
155 phasesDevo -0.109120415071493 0.0124367723678507
156 phasesDevo -0.109428855482699 0.0123835632513446
157 phasesDevo -0.109428855482699 0.0123183843292345
158 phasesDevo -0.109428855482699 0.0122660379607063
159 phasesDevo -0.110213886179146 0.0123632864582725
160 phasesDevo -0.110213886179146 0.0123224474751056
161 phasesDevo -0.110213886179146 0.0123149853123481
162 phasesDevo -0.110507771761878 0.0123330072782258
163 phasesDevo -0.110787423399024 0.0123048244518349
164 phasesDevo -0.111063924212238 0.0125210420117179
165 phasesDevo -0.111063924212238 0.0125496132532243
166 phasesDevo -0.111161982151209 0.0126404110383788
167 phasesDevo -0.111950591033226 0.0127860450612913
168 phasesDevo -0.111950591033226 0.0127698822157109
169 phasesDevo -0.112001124856936 0.0126976612077352
170 phasesDevo -0.112047287268754 0.013002858663067
171 phasesDevo -0.112232071351759 0.013033756970447
172 phasesDevo -0.112232071351759 0.0130344399845271
173 phasesDevo -0.112400176418484 0.0130586446018135
174 phasesDevo -0.112400176418484 0.0131276339313598
175 phasesDevo -0.112712267279705 0.0131253837863037
176 phasesDevo -0.112712267279705 0.0130973327274329
177 phasesDevo -0.113311373717232 0.0131202755181827
178 phasesDevo -0.113751559097024 0.0132192858919654
179 phasesDevo -0.115225892698533 0.0133008265289268
180 phasesDevo -0.115225892698533 0.013309731447887
181 phasesDevo -0.115225892698533 0.0134193644858078
182 phasesDevo -0.115225892698533 0.0131085909650151
183 phasesDevo -0.115225892698533 0.0133112754068834
184 phasesDevo -0.115391120317348 0.0130241446167898
185 phasesDevo -0.115570952192387 0.0130859713482322
186 phasesDevo -0.115683074036586 0.013113850686656
187 phasesDevo -0.115683074036586 0.0130289845783966
188 phasesDevo -0.115814612044884 0.0127881178908489
189 phasesDevo -0.115902923181873 0.012897728995236
190 phasesDevo -0.116339169762292 0.0129384194891216
191 phasesDevo -0.116339169762292 0.0129599707349442
192 phasesDevo -0.116339169762292 0.0130939200037741
193 phasesDevo -0.116414712569014 0.0130840587380815
194 phasesDevo -0.116414712569014 0.0129977427571282
195 phasesDevo -0.116414712569014 0.0130018052335109
196 phasesDevo -0.11646386448643 0.013051147802379
197 phasesDevo -0.116501183937519 0.0130942003648625
198 phasesDevo -0.116973260743597 0.0131493224248596
199 phasesDevo -0.116973260743597 0.0130039472552849
200 phasesDevo -0.118012057718798 0.0130524737308423
201 phasesDevo -0.118028986245527 0.0130453428727165
202 phasesDevo -0.118233307143332 0.0131148656390335
203 phasesDevo -0.118233307143332 0.0127946957288975
204 phasesDevo -0.118233307143332 0.0129295511910924
205 phasesDevo -0.118373587726777 0.0129297711465248
206 phasesDevo -0.119999701668609 0.0129518486596992
207 phasesDevo -0.119999701668609 0.0129518486596992
208 phasesDevo -0.119999701668609 0.0129518486596992
209 phasesDevo -0.119999701668609 0.0130588331881346
210 phasesDevo -0.120564770875723 0.013047202663733
211 phasesDevo -0.120564770875723 0.0130947398169523
212 phasesDevo -0.120564770875723 0.013214317875047
213 phasesDevo -0.120564770875723 0.0132234410806604
214 phasesDevo -0.120893281554941 0.0128972207362388
215 phasesDevo -0.12161451047952 0.0127492435765902
216 phasesDevo -0.121652546476814 0.0127918788270495
217 phasesDevo -0.121781570225196 0.0128277415935454
218 phasesDevo -0.122080203776765 0.0127482804126486
219 phasesDevo -0.122080203776765 0.0127616057411263
220 phasesDevo -0.122080203776765 0.0126270665913776
221 phasesDevo -0.122080203776765 0.0125344802367968
222 phasesDevo -0.122839264095595 0.0125233855806601
223 phasesDevo -0.122839264095595 0.0124481759323706
224 phasesDevo -0.122839264095595 0.0124617790163654
225 phasesDevo -0.122866615853484 0.0124761920338023
226 phasesDevo -0.123200654006435 0.0125784790463649
227 phasesDevo -0.123200654006435 0.0124896490682622
228 phasesDevo -0.123200654006435 0.0124832144734498
229 phasesDevo -0.123406089677583 0.01250160172313
230 phasesDevo -0.123427950509987 0.0122665290917698
231 phasesDevo -0.124334400107481 0.0123735376441769
232 phasesDevo -0.124383715726772 0.0123788788650008
233 phasesDevo -0.124383715726772 0.0122951982405675
234 phasesDevo -0.124503268257155 0.0123659428911914
235 phasesDevo -0.125076228801808 0.0124635500606329
236 phasesDevo -0.125076228801808 0.0124410605480135
237 phasesDevo -0.125467070761759 0.0125077462255946
238 phasesDevo -0.125467070761759 0.0125265976308447
239 phasesDevo -0.125467070761759 0.0122814780087877
240 phasesDevo -0.125467070761759 0.0122490215638325
241 phasesDevo -0.125467070761759 0.0122734781980718
242 phasesDevo -0.125467070761759 0.0123556224436021
243 phasesDevo -0.125467070761759 0.0122958695033782
244 phasesDevo -0.125722722766765 0.0119585138763837
245 phasesDevo -0.125722722766765 0.0119663532849753
246 phasesDevo -0.125722722766765 0.0119598083085689
247 phasesDevo -0.125722722766765 0.0116692726815552
248 phasesDevo -0.125722722766765 0.0117262184267427
249 phasesDevo -0.126098970617536 0.0117581841220099
250 phasesDevo -0.126098970617536 0.0116957669624607
251 phasesDevo -0.126310149638725 0.0117423212651382
252 phasesDevo -0.126310149638725 0.0117556966998783
253 phasesDevo -0.126310149638725 0.0116780748400379
254 phasesDevo -0.126310149638725 0.0117043909592946
255 phasesDevo -0.12635917636807 0.0115859087204764
256 phasesDevo -0.12635917636807 0.011614784654347
257 phasesDevo -0.12635917636807 0.0114689322957394
258 phasesDevo -0.12635917636807 0.0113551560754979
259 phasesDevo -0.126890791871603 0.0112764889162046
260 phasesDevo -0.126890791871603 0.0112172507551888
261 phasesDevo -0.126894073722435 0.0112208938104315
262 phasesDevo -0.126934645445212 0.0111906272809035
263 phasesDevo -0.126934645445212 0.0110431866467268
264 phasesDevo -0.126934645445212 0.0110463762848144
265 phasesDevo -0.12701449768355 0.0111248436308518
266 phasesDevo -0.12701449768355 0.0111563597233061
267 phasesDevo -0.127034126956527 0.0111936635364344
268 phasesDevo -0.127034126956527 0.0110268697717869
269 phasesDevo -0.127034126956527 0.0109147269316324
270 phasesDevo -0.127035839700611 0.0109901638090193
271 phasesDevo -0.127035839700611 0.0110410637127
272 phasesDevo -0.127261229380271 0.0110663263094753
273 phasesDevo -0.127261229380271 0.0110050200051779
274 phasesDevo -0.12765662111186 0.0109791210678597
275 phasesDevo -0.12765662111186 0.010984634335216
276 phasesDevo -0.12765662111186 0.010900580945274
277 phasesDevo -0.12765662111186 0.010900580945274
278 phasesDevo -0.12765662111186 0.010890637326253
279 phasesDevo -0.127677416937469 0.010937122248723
280 phasesDevo -0.12786433526224 0.0109764544109336
281 phasesDevo -0.12786433526224 0.0107699448528137
282 phasesDevo -0.128098565989636 0.0107708350540442
283 phasesDevo -0.128244751930121 0.0108356677228046
284 phasesDevo -0.128244751930121 0.0107682234881845
285 phasesDevo -0.128244751930121 0.0109143976694384
286 phasesDevo -0.128244751930121 0.0109122121207454
287 phasesDevo -0.128244751930121 0.0109510670428657
288 phasesDevo -0.128398792463908 0.0109603631070453
289 phasesDevo -0.128398792463908 0.0109603631070453
290 phasesDevo -0.128398792463908 0.0109051761385803
291 phasesDevo -0.128398792463908 0.0108187465193852
292 phasesDevo -0.128398792463908 0.0108187465193852
293 phasesDevo -0.128398792463908 0.0107438244408321
294 phasesDevo -0.128398792463908 0.0107393730335349
295 phasesDevo -0.128402305472636 0.010745830554465
296 phasesDevo -0.128402305472636 0.0106904490435953
297 phasesDevo -0.128550480502462 0.0107028775473142
298 phasesDevo -0.128634525958188 0.0108313607874669
299 phasesDevo -0.128634525958188 0.0107426578277582
300 phasesDevo -0.12872606997069 0.0105315349712448
301 phasesDevo -0.12872606997069 0.0105315349712448
302 phasesDevo -0.12872606997069 0.0105419656757997
303 phasesDevo -0.12872606997069 0.0105237733073306
304 phasesDevo -0.12872606997069 0.0102382483826789
305 phasesDevo -0.129170986294607 0.0103166376092525
306 phasesDevo -0.129170986294607 0.0102405541545098
307 phasesDevo -0.129170986294607 0.0102519480513876
308 phasesDevo -0.129170986294607 0.01032166740269
309 phasesDevo -0.129170986294607 0.01032166740269
310 phasesDevo -0.129170986294607 0.010312675178196
311 phasesDevo -0.129170986294607 0.0102019964056956
312 phasesDevo -0.129170986294607 0.0102162090234663
313 phasesDevo -0.129170986294607 0.0100033613738229
314 phasesDevo -0.129170986294607 0.0100173842017688
315 phasesDevo -0.129170986294607 0.0100715668672961
316 phasesDevo -0.129170986294607 0.0100760102092551
317 phasesDevo -0.129170986294607 0.0100123592046747
318 phasesDevo -0.129170986294607 0.00996211670415728
319 phasesDevo -0.129170986294607 0.0100095994662394
320 phasesDevo -0.12918091550642 0.009613947768683
321 phasesDevo -0.12918091550642 0.009613947768683
322 phasesDevo -0.12918091550642 0.009613947768683
323 phasesDevo -0.12918091550642 0.0095635414304384
324 phasesDevo -0.12918091550642 0.0095635414304384
325 phasesDevo -0.129346530419729 0.00958447170263888
326 phasesDevo -0.129346530419729 0.00955715333351437
327 phasesDevo -0.129346530419729 0.00956643606221436
328 phasesDevo -0.129346530419729 0.00951471121922345
329 phasesDevo -0.129472603056977 0.00952256155706007
330 phasesDevo -0.129472603056977 0.00926029317717966
331 phasesDevo -0.129472603056977 0.00924723717930149
332 phasesDevo -0.129472603056977 0.00919704438817402
333 phasesDevo -0.129733987954549 0.00919074820101944
334 phasesDevo -0.129733987954549 0.00918016830994165
335 phasesDevo -0.129733987954549 0.00919394622012587
336 phasesDevo -0.129733987954549 0.00919394622012587
337 phasesDevo -0.129733987954549 0.00916961379374204
338 phasesDevo -0.129733987954549 0.00916961379374204
339 phasesDevo -0.129733987954549 0.00918343264374213
340 phasesDevo -0.129733987954549 0.0091694328030562
341 phasesDevo -0.129803766946873 0.00910753580729679
342 phasesDevo -0.129803766946873 0.00908415320659343
343 phasesDevo -0.129803766946873 0.0088375092178976
344 phasesDevo -0.129803766946873 0.0088375092178976
345 phasesDevo -0.129803766946873 0.00880728354640005
346 phasesDevo -0.129968670248646 0.00881949487916872
347 phasesDevo -0.129968670248646 0.00885393011733923
348 phasesDevo -0.129968670248646 0.00891544983791485
349 phasesDevo -0.13010135201874 0.00896946100270169
350 phasesDevo -0.13010135201874 0.00894604396962127
351 phasesDevo -0.13010135201874 0.0089913406943529
352 phasesDevo -0.13010135201874 0.0089748874472087
353 phasesDevo -0.13010135201874 0.0089748874472087
354 phasesDevo -0.13010135201874 0.0088643623580688
355 phasesDevo -0.13010135201874 0.0088040982857772
356 phasesDevo -0.13010135201874 0.00862387351898425
357 phasesDevo -0.13010135201874 0.00868165099909118
358 phasesDevo -0.13010135201874 0.00868165099909118
359 phasesDevo -0.13010135201874 0.00868165099909118
360 phasesDevo -0.13010135201874 0.00849139488971838
361 phasesDevo -0.13010135201874 0.00849139488971838
362 phasesDevo -0.13010135201874 0.00849139488971838
363 phasesDevo -0.13010135201874 0.00825369850080793
364 phasesDevo -0.13010135201874 0.00834975808362023
365 phasesDevo -0.13010135201874 0.00834975808362023
366 phasesDevo -0.13010135201874 0.00834975808362023
367 phasesDevo -0.13010135201874 0.00836916425566157
368 phasesDevo -0.13010135201874 0.00836916425566157
369 phasesDevo -0.13010135201874 0.00840068685620426
370 phasesDevo -0.13010135201874 0.00838278465301863
371 phasesDevo -0.13010135201874 0.00838278465301863
372 phasesDevo -0.13010135201874 0.00829698243728272
373 phasesDevo -0.130248729505528 0.0083046272880551
374 phasesDevo -0.130248729505528 0.00840237518242744
375 phasesDevo -0.130248729505528 0.00840237518242744
376 phasesDevo -0.130248729505528 0.00840237518242744
377 phasesDevo -0.130248729505528 0.00842433164579789
378 phasesDevo -0.130248729505528 0.00840984108935903
379 phasesDevo -0.130248729505528 0.00833516217064076
380 phasesDevo -0.130248729505528 0.00832946970898982
381 phasesDevo -0.130248729505528 0.00824349010497528
382 phasesDevo -0.130248729505528 0.00804717395974222
383 phasesDevo -0.130248729505528 0.00776894596489244
384 phasesDevo -0.130248729505528 0.00776894596489244
385 phasesDevo -0.130248729505528 0.00755093654360331
386 phasesDevo -0.130248729505528 0.00755923124099055
387 phasesDevo -0.130375570853338 0.00755983483950192
388 phasesDevo -0.130375570853338 0.00755983483950192
389 phasesDevo -0.130375570853338 0.00762546798054278
390 phasesDevo -0.130375570853338 0.00762546798054278
391 phasesDevo -0.130375570853338 0.00752022864306056
392 phasesDevo -0.130375570853338 0.00752022864306056
393 phasesDevo -0.130375570853338 0.00749177814664015
394 phasesDevo -0.130375570853338 0.00749177814664015
395 phasesDevo -0.130375570853338 0.007500457527063
396 phasesDevo -0.130375584111175 0.00750045722372066
397 phasesDevo -0.130375584111175 0.00750447737175369
398 phasesDevo -0.130375584111175 0.00750035288820655
399 phasesDevo -0.130990112323793 0.00731723486158305
400 phasesDevo -0.130990112323793 0.00700211381512048
401 phasesDevo -0.130990112323793 0.00700211381512048
402 phasesDevo -0.130990112323793 0.0070402000768601
403 phasesDevo -0.130990112323793 0.0070402000768601
404 phasesDevo -0.131076522868563 0.00704184707661921
405 phasesDevo -0.131076522868563 0.0070503169762627
406 phasesDevo -0.131076522868563 0.0070503169762627
407 phasesDevo -0.131076522868563 0.00705702947434316
408 phasesDevo -0.131076522868563 0.00705702947434316
409 phasesDevo -0.131076522868563 0.00705702947434316
410 phasesDevo -0.131076522868563 0.00705702947434316
411 phasesDevo -0.131076522868563 0.00705702947434316
412 phasesDevo -0.131076522868563 0.00712163031915667
413 phasesDevo -0.131076522868563 0.00712163031915667
414 phasesDevo -0.131076522868563 0.00712963610848479
415 phasesDevo -0.131076522868563 0.00716288926864625
416 phasesDevo -0.131076522868563 0.00717657671293571
417 phasesDevo -0.131076522868563 0.00717657671293571
418 phasesDevo -0.131136583247865 0.00717608045171639
419 phasesDevo -0.131184687580579 0.00717582797645659
420 phasesDevo -0.131595558960429 0.00708890187125066
421 phasesDevo -0.131595558960429 0.00708890187125066
422 phasesDevo -0.131595558960429 0.00708855899446648
423 phasesDevo -0.131595558960429 0.00710836074884196
424 phasesDevo -0.131595558960429 0.00710836074884196
425 phasesDevo -0.131929133726374 0.00711110941867716
426 phasesDevo -0.131929133726374 0.00700931200539825
427 phasesDevo -0.131929133726374 0.00700931200539825
428 phasesDevo -0.132117954309244 0.0071378933845771
429 phasesDevo -0.132117954309244 0.0071378933845771
430 phasesDevo -0.132117954309244 0.0071378933845771
431 phasesDevo -0.132117954309244 0.00713731492575772
432 phasesDevo -0.132117954309244 0.00696669484528742
433 phasesDevo -0.132307065152357 0.00698455767326418
434 phasesDevo -0.132307065152357 0.00698038168773424
435 phasesDevo -0.132307065152357 0.0069841680145706
436 phasesDevo -0.132307065152357 0.0069841680145706
437 phasesDevo -0.132307065152357 0.00705448043211715
438 phasesDevo -0.132360321456471 0.00705474780489214
439 phasesDevo -0.132459892235027 0.00705824887587152
440 phasesDevo -0.132907950904859 0.00708091576540796
441 phasesDevo -0.132907950904859 0.00708091576540796
442 phasesDevo -0.132970113481525 0.00708352649396292
443 phasesDevo -0.13322692970758 0.00710079982737048
444 phasesDevo -0.133391909072818 0.00711531418389798
445 phasesDevo -0.133391909072818 0.00710424445888622
446 phasesDevo -0.133391909072818 0.00709488614461542
447 phasesDevo -0.133491609319198 0.00707459458740338
448 phasesDevo -0.133506457276435 0.0070831580324518
449 phasesDevo -0.133506457276435 0.00708819301789946
450 phasesDevo -0.133506457276435 0.00711012068588753
451 phasesDevo -0.133506457276435 0.00711012068588753
452 phasesDevo -0.133506457276435 0.00708450896142246
453 phasesDevo -0.133506457276435 0.00708450896142246
454 phasesDevo -0.133506457276435 0.00708450896142246
455 phasesDevo -0.133579065046439 0.00709035784589319
456 phasesDevo -0.133579065046439 0.0070758189487755
457 phasesDevo -0.133730294098701 0.00711916962618569
458 phasesDevo -0.133730294098701 0.00712487483170869
459 phasesDevo -0.133965903158291 0.00712642466928492
460 phasesDevo -0.134068394753247 0.00693163433818956
461 phasesDevo -0.134202771536364 0.00693962025219655
462 phasesDevo -0.134202771536364 0.00693962025219655
463 phasesDevo -0.134202771536364 0.00694509016467417
464 phasesDevo -0.134202771536364 0.0069680840130151
465 phasesDevo -0.134202771536364 0.0070563577917364
466 phasesDevo -0.134202771536364 0.00712785696439735
467 phasesDevo -0.134202771536364 0.00712785696439735
468 phasesDevo -0.134202771536364 0.00712785696439735
469 phasesDevo -0.134202771536364 0.00712785696439735
470 phasesDevo -0.134202771536364 0.00712456276470959
471 phasesDevo -0.134202771536364 0.00717006980453158
472 phasesDevo -0.134202771536364 0.00715121901475532
473 phasesDevo -0.134414211582687 0.00716973764437758
474 phasesDevo -0.134414211582687 0.00715991033231764
475 phasesDevo -0.134414211582687 0.00715991033231764
476 phasesDevo -0.134414211582687 0.00707935733028063
477 phasesDevo -0.134577839262508 0.00707811207260647
478 phasesDevo -0.134577839262508 0.00710498142545581
479 phasesDevo -0.134577839262508 0.00710498142545581
480 phasesDevo -0.134577839262508 0.00710498142545581
481 phasesDevo -0.134577839262508 0.00710498142545581
482 phasesDevo -0.134577839262508 0.00710498142545581
483 phasesDevo -0.134577839262508 0.00710490357320619
484 phasesDevo -0.134577839262508 0.00695046848432025
485 phasesDevo -0.134577839262508 0.00696959041197978
486 phasesDevo -0.134577839262508 0.00698289608838503
487 phasesDevo -0.134577839262508 0.00698289608838503
488 phasesDevo -0.134577839262508 0.00702118731169169
489 phasesDevo -0.134577839262508 0.00702118731169169
490 phasesDevo -0.134577839262508 0.00700373791382723
491 phasesDevo -0.134759827456377 0.00700284992758706
492 phasesDevo -0.134759827456377 0.00700284992758706
493 phasesDevo -0.134759827456377 0.00711089019293941
494 phasesDevo -0.134759827456377 0.00709140535957564
495 phasesDevo -0.134759827456377 0.00703982320398525
496 phasesDevo -0.134759827456377 0.00669789041419374
497 phasesDevo -0.134759827456377 0.00668883267008253
498 phasesDevo -0.134759827456377 0.00663074344503015
499 phasesDevo -0.134770988985432 0.00663060719156103
500 phasesDevo -0.134770988985432 0.0066419243339651
501 phasesDevo -0.134770988985432 0.00645599125835332


==> data/exp.shape.txt <==
iterations shape median sd
1 box10x10 -0.0865587330399953 0.0155042765415916
2 box10x10 -0.0904856524998212 0.0112248509299211
3 box10x10 -0.0953739528806898 0.0107860917590172
4 box10x10 -0.0964035775767361 0.00964253536308361
5 box10x10 -0.0969936836157083 0.010131970937226
6 box10x10 -0.0987729257384612 0.0119717044287085
7 box10x10 -0.0987729257384612 0.010828313290486
8 box10x10 -0.0987729257384612 0.0102411871514286
9 box10x10 -0.100262337745464 0.0140148551495386
10 box10x10 -0.106661406442458 0.0195527020672333
11 box10x10 -0.113367392134174 0.0187842586646846
12 box10x10 -0.116010840762468 0.0189708369405381
13 box10x10 -0.127303925597513 0.046399535618625
14 box10x10 -0.127303925597513 0.046399535618625
15 box10x10 -0.132925273345672 0.0457661598982432
16 box10x10 -0.132925273345672 0.0447419169308861
17 box10x10 -0.138044366633845 0.093701078189752
18 box10x10 -0.138044366633845 0.093701078189752
19 box10x10 -0.138044366633845 0.093701078189752
20 box10x10 -0.138044366633845 0.093701078189752
21 box10x10 -0.138044366633845 0.093701078189752
22 box10x10 -0.138044366633845 0.093701078189752
23 box10x10 -0.138044366633845 0.093701078189752
24 box10x10 -0.138044366633845 0.0926515729287868
25 box10x10 -0.138044366633845 0.0926515729287868
26 box10x10 -0.138044366633845 0.0926515729287868
27 box10x10 -0.138044366633845 0.0926515729287868
28 box10x10 -0.138044366633845 0.0926515729287868
29 box10x10 -0.138044366633845 0.0926515729287868
30 box10x10 -0.138044366633845 0.0926515729287868
31 box10x10 -0.138044366633845 0.0926515729287868
32 box10x10 -0.139731653497105 0.0969842475273789
33 box10x10 -0.139731653497105 0.0969842475273789
34 box10x10 -0.139731653497105 0.0969842475273789
35 box10x10 -0.139731653497105 0.0969842475273789
36 box10x10 -0.139731653497105 0.0969842475273789
37 box10x10 -0.139731653497105 0.0969842475273789
38 box10x10 -0.139731653497105 0.0969842475273789
39 box10x10 -0.139731653497105 0.0969842475273789
40 box10x10 -0.139731653497105 0.0969842475273789
41 box10x10 -0.139731653497105 0.0969842475273789
42 box10x10 -0.139731653497105 0.0969842475273789
43 box10x10 -0.139731653497105 0.0969842475273789
44 box10x10 -0.139731653497105 0.0969842475273789
45 box10x10 -0.139731653497105 0.0965252557715407
46 box10x10 -0.139731653497105 0.0965168271844487
47 box10x10 -0.139731653497105 0.0965168271844487
48 box10x10 -0.139731653497105 0.0961336279670817
49 box10x10 -0.139731653497105 0.0961336279670817
50 box10x10 -0.139731653497105 0.0961336279670817
51 box10x10 -0.139731653497105 0.0959898796237918
52 box10x10 -0.140235990407146 0.0958088988511467
53 box10x10 -0.140235990407146 0.0957555351556723
54 box10x10 -0.140235990407146 0.0957555351556723
55 box10x10 -0.140235990407146 0.0957555351556723
56 box10x10 -0.140235990407146 0.095586459156906
57 box10x10 -0.147981570931281 0.0952139583491379
58 box10x10 -0.147981570931281 0.0952139583491379
59 box10x10 -0.147981570931281 0.0950753112167009
60 box10x10 -0.147981570931281 0.0950718297912204
61 box10x10 -0.147981570931281 0.0943002239090071
62 box10x10 -0.148322907931338 0.0942169345643589
63 box10x10 -0.148322907931338 0.0942169345643589
64 box10x10 -0.148322907931338 0.0942169345643589
65 box10x10 -0.148322907931338 0.0937764832081175
66 box10x10 -0.148322907931338 0.0937764832081175
67 box10x10 -0.148322907931338 0.0931340615605022
68 box10x10 -0.148322907931338 0.0931340615605022
69 box10x10 -0.148322907931338 0.0931340615605022
70 box10x10 -0.148322907931338 0.0931340615605022
71 box10x10 -0.148322907931338 0.0930004741330206
72 box10x10 -0.148322907931338 0.0929874518478001
73 box10x10 -0.148322907931338 0.0929874518478001
74 box10x10 -0.148322907931338 0.0929874518478001
75 box10x10 -0.148322907931338 0.0929484552712397
76 box10x10 -0.148322907931338 0.0929484552712397
77 box10x10 -0.148322907931338 0.0929206083951617
78 box10x10 -0.148322907931338 0.0927123281334424
79 box10x10 -0.154190731300426 0.0920792741964829
80 box10x10 -0.154190731300426 0.0920792741964829
81 box10x10 -0.154190731300426 0.0915128380000848
82 box10x10 -0.154190731300426 0.0915128380000848
83 box10x10 -0.154190731300426 0.0909172994654367
84 box10x10 -0.154190731300426 0.0909172994654367
85 box10x10 -0.154190731300426 0.0908261686766791
86 box10x10 -0.154190731300426 0.0904754236673716
87 box10x10 -0.154190731300426 0.0904713236765029
88 box10x10 -0.154190731300426 0.0904713236765029
89 box10x10 -0.154190731300426 0.0904713236765029
90 box10x10 -0.154190731300426 0.0900613880249576
91 box10x10 -0.159354666953435 0.0906665783626073
92 box10x10 -0.159354666953435 0.0906665783626073
93 box10x10 -0.159354666953435 0.0906665783626073
94 box10x10 -0.159354666953435 0.0906665783626073
95 box10x10 -0.159354666953435 0.0906665783626073
96 box10x10 -0.159354666953435 0.0906656201806413
97 box10x10 -0.162199151815137 0.0904958802658005
98 box10x10 -0.162199151815137 0.0903689567758873
99 box10x10 -0.162199151815137 0.0903679184935628
100 box10x10 -0.162199151815137 0.0903679184935628
101 box10x10 -0.162199151815137 0.0903679184935628
102 box10x10 -0.162199151815137 0.0899718045006136
103 box10x10 -0.162199151815137 0.0899718045006136
104 box10x10 -0.162199151815137 0.0899718045006136
105 box10x10 -0.162199151815137 0.0899622281709249
106 box10x10 -0.162199151815137 0.0895213017179914
107 box10x10 -0.162199151815137 0.0891010023119885
108 box10x10 -0.162199151815137 0.0888921714983676
109 box10x10 -0.162199151815137 0.0887106027423238
110 box10x10 -0.162199151815137 0.0887106027423238
111 box10x10 -0.162199151815137 0.0887106027423238
112 box10x10 -0.162199151815137 0.0887106027423238
113 box10x10 -0.162199151815137 0.0887106027423238
114 box10x10 -0.162199151815137 0.0887106027423238
115 box10x10 -0.162199151815137 0.0884946936522709
116 box10x10 -0.162199151815137 0.0884946936522709
117 box10x10 -0.162199151815137 0.0882832283641625
118 box10x10 -0.162199151815137 0.0882832283641625
119 box10x10 -0.162199151815137 0.0882832283641625
120 box10x10 -0.162199151815137 0.0882832283641625
121 box10x10 -0.162199151815137 0.0882832283641625
122 box10x10 -0.162199151815137 0.0882832283641625
123 box10x10 -0.162199151815137 0.0880055790436994
124 box10x10 -0.162704143370025 0.0879524461025539
125 box10x10 -0.162704143370025 0.0879524461025539
126 box10x10 -0.162704143370025 0.0879524461025539
127 box10x10 -0.162832339455177 0.0879440964780413
128 box10x10 -0.162832339455177 0.0879440964780413
129 box10x10 -0.162889270704017 0.0879403948550432
130 box10x10 -0.162889270704017 0.0879403948550432
131 box10x10 -0.16718945661945 0.0876722220846445
132 box10x10 -0.16718945661945 0.087549916922519
133 box10x10 -0.16718945661945 0.0875163734817803
134 box10x10 -0.16718945661945 0.0875163734817803
135 box10x10 -0.16718945661945 0.0875163734817803
136 box10x10 -0.16718945661945 0.0875163734817803
137 box10x10 -0.169991136857685 0.087352332034122
138 box10x10 -0.169991136857685 0.087352332034122
139 box10x10 -0.169991136857685 0.087352332034122
140 box10x10 -0.169991136857685 0.087352332034122
141 box10x10 -0.169991136857685 0.087352332034122
142 box10x10 -0.169991136857685 0.087352332034122
143 box10x10 -0.169991136857685 0.087352332034122
144 box10x10 -0.169991136857685 0.0872858423411633
145 box10x10 -0.169991136857685 0.0872858423411633
146 box10x10 -0.169991136857685 0.0872858423411633
147 box10x10 -0.169991136857685 0.0872858423411633
148 box10x10 -0.169991136857685 0.0872858423411633
149 box10x10 -0.169991136857685 0.0872858423411633
150 box10x10 -0.169991136857685 0.0872858423411633
151 box10x10 -0.169991136857685 0.0872858423411633
152 box10x10 -0.169991136857685 0.0872858423411633
153 box10x10 -0.169991136857685 0.0872858423411633
154 box10x10 -0.169991136857685 0.0872858423411633
155 box10x10 -0.169991136857685 0.0872858423411633
156 box10x10 -0.169991136857685 0.0872858423411633
157 box10x10 -0.169991136857685 0.0872858423411633
158 box10x10 -0.169991136857685 0.0872858423411633
159 box10x10 -0.169991136857685 0.0872858423411633
160 box10x10 -0.169991136857685 0.0872858423411633
161 box10x10 -0.169991136857685 0.0872858423411633
162 box10x10 -0.169991136857685 0.0872858423411633
163 box10x10 -0.169991136857685 0.0872858423411633
164 box10x10 -0.169991136857685 0.0872858423411633
165 box10x10 -0.169991136857685 0.0872858423411633
166 box10x10 -0.169991136857685 0.0872858423411633
167 box10x10 -0.169991136857685 0.0872858423411633
168 box10x10 -0.169991136857685 0.0872858423411633
169 box10x10 -0.169991136857685 0.0872858423411633
170 box10x10 -0.169991136857685 0.0872858423411633
171 box10x10 -0.169991136857685 0.0872858423411633
172 box10x10 -0.169991136857685 0.0872858423411633
173 box10x10 -0.169991136857685 0.0872858423411633
174 box10x10 -0.169991136857685 0.0872858423411633
175 box10x10 -0.169991136857685 0.0872858423411633
176 box10x10 -0.169991136857685 0.0872858423411633
177 box10x10 -0.169991136857685 0.0872858423411633
178 box10x10 -0.169991136857685 0.0872858423411633
179 box10x10 -0.169991136857685 0.0872858423411633
180 box10x10 -0.169991136857685 0.0872858423411633
181 box10x10 -0.169991136857685 0.0872858423411633
182 box10x10 -0.169991136857685 0.0872858423411633
183 box10x10 -0.169991136857685 0.0872858423411633
184 box10x10 -0.169991136857685 0.0872858423411633
185 box10x10 -0.169991136857685 0.0872858423411633
186 box10x10 -0.169991136857685 0.0872858423411633
187 box10x10 -0.169991136857685 0.0872858423411633
188 box10x10 -0.169991136857685 0.0872858423411633
189 box10x10 -0.169991136857685 0.0872858423411633
190 box10x10 -0.169991136857685 0.0872858423411633
191 box10x10 -0.169991136857685 0.0872858423411633
192 box10x10 -0.169991136857685 0.0872858423411633
193 box10x10 -0.169991136857685 0.0872858423411633
194 box10x10 -0.169991136857685 0.0872858423411633
195 box10x10 -0.169991136857685 0.0872858423411633
196 box10x10 -0.169991136857685 0.0872858423411633
197 box10x10 -0.169991136857685 0.0872858423411633
198 box10x10 -0.169991136857685 0.0872858423411633
199 box10x10 -0.169991136857685 0.0872858423411633
200 box10x10 -0.169991136857685 0.0872858423411633
201 box10x10 -0.169991136857685 0.0872858423411633
202 box10x10 -0.169991136857685 0.0872858423411633
203 box10x10 -0.169991136857685 0.0872858423411633
204 box10x10 -0.169991136857685 0.0872858423411633
205 box10x10 -0.169991136857685 0.0872858423411633
206 box10x10 -0.169991136857685 0.0872858423411633
207 box10x10 -0.169991136857685 0.0872858423411633
208 box10x10 -0.169991136857685 0.0872858423411633
209 box10x10 -0.169991136857685 0.0872858423411633
210 box10x10 -0.169991136857685 0.0872858423411633
211 box10x10 -0.169991136857685 0.0872858423411633
212 box10x10 -0.169991136857685 0.0872858423411633
213 box10x10 -0.169991136857685 0.0872858423411633
214 box10x10 -0.169991136857685 0.0872858423411633
215 box10x10 -0.169991136857685 0.0872119925169982
216 box10x10 -0.169991136857685 0.0872119925169982
217 box10x10 -0.169991136857685 0.0870527246949908
218 box10x10 -0.169991136857685 0.0870527246949908
219 box10x10 -0.169991136857685 0.0870527246949908
220 box10x10 -0.169991136857685 0.0870527246949908
221 box10x10 -0.169991136857685 0.0870527246949908
222 box10x10 -0.169991136857685 0.0870527246949908
223 box10x10 -0.169991136857685 0.0870527246949908
224 box10x10 -0.169991136857685 0.0870527246949908
225 box10x10 -0.169991136857685 0.0870527246949908
226 box10x10 -0.169991136857685 0.0870527246949908
227 box10x10 -0.169991136857685 0.0870527246949908
228 box10x10 -0.169991136857685 0.0870527246949908
229 box10x10 -0.169991136857685 0.0870527246949908
230 box10x10 -0.169991136857685 0.0870527246949908
231 box10x10 -0.169991136857685 0.0870527246949908
232 box10x10 -0.169991136857685 0.0870527246949908
233 box10x10 -0.169991136857685 0.0870043099486719
234 box10x10 -0.169991136857685 0.0870043099486719
235 box10x10 -0.169991136857685 0.0870043099486719
236 box10x10 -0.169991136857685 0.0870043099486719
237 box10x10 -0.169991136857685 0.0870043099486719
238 box10x10 -0.169991136857685 0.0870043099486719
239 box10x10 -0.169991136857685 0.0870043099486719
240 box10x10 -0.169991136857685 0.0870043099486719
241 box10x10 -0.169991136857685 0.0870043099486719
242 box10x10 -0.169991136857685 0.0870043099486719
243 box10x10 -0.169991136857685 0.0870043099486719
244 box10x10 -0.169991136857685 0.0870043099486719
245 box10x10 -0.169991136857685 0.0870043099486719
246 box10x10 -0.169991136857685 0.0870043099486719
247 box10x10 -0.169991136857685 0.0870043099486719
248 box10x10 -0.169991136857685 0.0870043099486719
249 box10x10 -0.169991136857685 0.0870043099486719
250 box10x10 -0.169991136857685 0.0870043099486719
251 box10x10 -0.169991136857685 0.0870043099486719
252 box10x10 -0.169991136857685 0.0870043099486719
253 box10x10 -0.169991136857685 0.0870043099486719
254 box10x10 -0.169991136857685 0.0870043099486719
255 box10x10 -0.169991136857685 0.0870043099486719
256 box10x10 -0.169991136857685 0.0870043099486719
257 box10x10 -0.169991136857685 0.0870043099486719
258 box10x10 -0.169991136857685 0.0870043099486719
259 box10x10 -0.169991136857685 0.0870043099486719
260 box10x10 -0.169991136857685 0.0870043099486719
261 box10x10 -0.169991136857685 0.0870043099486719
262 box10x10 -0.169991136857685 0.0870043099486719
263 box10x10 -0.169991136857685 0.0870043099486719
264 box10x10 -0.169991136857685 0.0870043099486719
265 box10x10 -0.169991136857685 0.0870043099486719
266 box10x10 -0.169991136857685 0.0870043099486719
267 box10x10 -0.169991136857685 0.0870043099486719
268 box10x10 -0.169991136857685 0.0870043099486719
269 box10x10 -0.169991136857685 0.0870043099486719
270 box10x10 -0.169991136857685 0.0870043099486719
271 box10x10 -0.169991136857685 0.0870043099486719
272 box10x10 -0.169991136857685 0.0870043099486719
273 box10x10 -0.169991136857685 0.0870043099486719
274 box10x10 -0.169991136857685 0.086982222133596
275 box10x10 -0.169991136857685 0.086982222133596
276 box10x10 -0.169991136857685 0.086982222133596
277 box10x10 -0.169991136857685 0.086982222133596
278 box10x10 -0.169991136857685 0.086982222133596
279 box10x10 -0.169991136857685 0.086982222133596
280 box10x10 -0.169991136857685 0.086982222133596
281 box10x10 -0.169991136857685 0.086982222133596
282 box10x10 -0.169991136857685 0.086982222133596
283 box10x10 -0.169991136857685 0.086982222133596
284 box10x10 -0.169991136857685 0.086982222133596
285 box10x10 -0.169991136857685 0.086982222133596
286 box10x10 -0.169991136857685 0.086982222133596
287 box10x10 -0.169991136857685 0.086982222133596
288 box10x10 -0.169991136857685 0.086982222133596
289 box10x10 -0.169991136857685 0.086982222133596
290 box10x10 -0.169991136857685 0.086982222133596
291 box10x10 -0.169991136857685 0.086982222133596
292 box10x10 -0.169991136857685 0.086982222133596
293 box10x10 -0.169991136857685 0.086982222133596
294 box10x10 -0.169991136857685 0.086982222133596
295 box10x10 -0.169991136857685 0.086982222133596
296 box10x10 -0.169991136857685 0.086982222133596
297 box10x10 -0.169991136857685 0.086982222133596
298 box10x10 -0.169991136857685 0.086982222133596
299 box10x10 -0.169991136857685 0.086982222133596
300 box10x10 -0.169991136857685 0.086982222133596
301 box10x10 -0.169991136857685 0.086982222133596
302 box10x10 -0.169991136857685 0.086982222133596
303 box10x10 -0.169991136857685 0.086982222133596
304 box10x10 -0.169991136857685 0.086982222133596
305 box10x10 -0.169991136857685 0.086982222133596
306 box10x10 -0.169991136857685 0.086982222133596
307 box10x10 -0.169991136857685 0.086982222133596
308 box10x10 -0.169991136857685 0.086982222133596
309 box10x10 -0.169991136857685 0.086982222133596
310 box10x10 -0.169991136857685 0.086982222133596
311 box10x10 -0.169991136857685 0.086982222133596
312 box10x10 -0.169991136857685 0.086982222133596
313 box10x10 -0.169991136857685 0.086982222133596
314 box10x10 -0.169991136857685 0.086982222133596
315 box10x10 -0.169991136857685 0.086982222133596
316 box10x10 -0.169991136857685 0.086982222133596
317 box10x10 -0.169991136857685 0.086982222133596
318 box10x10 -0.169991136857685 0.086982222133596
319 box10x10 -0.169991136857685 0.086982222133596
320 box10x10 -0.169991136857685 0.086982222133596
321 box10x10 -0.169991136857685 0.0923980839712464
322 box10x10 -0.169991136857685 0.0923980839712464
323 box10x10 -0.169991136857685 0.0923980839712464
324 box10x10 -0.169991136857685 0.0923980839712464
325 box10x10 -0.169991136857685 0.0923980839712464
326 box10x10 -0.169991136857685 0.0923980839712464
327 box10x10 -0.169991136857685 0.0923980839712464
328 box10x10 -0.169991136857685 0.0923980839712464
329 box10x10 -0.169991136857685 0.105028288115138
330 box10x10 -0.169991136857685 0.105028288115138
331 box10x10 -0.169991136857685 0.105028288115138
332 box10x10 -0.169991136857685 0.105028288115138
333 box10x10 -0.169991136857685 0.105028288115138
334 box10x10 -0.169991136857685 0.105028288115138
335 box10x10 -0.169991136857685 0.105028288115138
336 box10x10 -0.169991136857685 0.105028288115138
337 box10x10 -0.169991136857685 0.105028288115138
338 box10x10 -0.169991136857685 0.105028288115138
339 box10x10 -0.169991136857685 0.105028288115138
340 box10x10 -0.169991136857685 0.105028288115138
341 box10x10 -0.169991136857685 0.105028288115138
342 box10x10 -0.169991136857685 0.104690071542151
343 box10x10 -0.169991136857685 0.104690071542151
344 box10x10 -0.169991136857685 0.128190631786594
345 box10x10 -0.169991136857685 0.128190631786594
346 box10x10 -0.169991136857685 0.128079548210187
347 box10x10 -0.169991136857685 0.128079548210187
348 box10x10 -0.169991136857685 0.128079548210187
349 box10x10 -0.169991136857685 0.136988799722429
350 box10x10 -0.169991136857685 0.136988799722429
351 box10x10 -0.169991136857685 0.136889611034509
352 box10x10 -0.169991136857685 0.136889611034509
353 box10x10 -0.169991136857685 0.136060391151923
354 box10x10 -0.169991136857685 0.136060391151923
355 box10x10 -0.169991136857685 0.136060391151923
356 box10x10 -0.169991136857685 0.135643186603125
357 box10x10 -0.169991136857685 0.135643186603125
358 box10x10 -0.169991136857685 0.135643186603125
359 box10x10 -0.169991136857685 0.135643186603125
360 box10x10 -0.169991136857685 0.135643186603125
361 box10x10 -0.169991136857685 0.135432726435819
362 box10x10 -0.169991136857685 0.135432726435819
363 box10x10 -0.169991136857685 0.135432726435819
364 box10x10 -0.169991136857685 0.135432726435819
365 box10x10 -0.169991136857685 0.135432726435819
366 box10x10 -0.169991136857685 0.135432726435819
367 box10x10 -0.169991136857685 0.135432726435819
368 box10x10 -0.169991136857685 0.135432726435819
369 box10x10 -0.169991136857685 0.135432726435819
370 box10x10 -0.169991136857685 0.135432726435819
371 box10x10 -0.169991136857685 0.135432726435819
372 box10x10 -0.169991136857685 0.135432726435819
373 box10x10 -0.169991136857685 0.135432726435819
374 box10x10 -0.169991136857685 0.135326029209847
375 box10x10 -0.169991136857685 0.135326029209847
376 box10x10 -0.18305146556746 0.132930266515316
377 box10x10 -0.18305146556746 0.132930266515316
378 box10x10 -0.18305146556746 0.132930266515316
379 box10x10 -0.18305146556746 0.132930266515316
380 box10x10 -0.18305146556746 0.132930266515316
381 box10x10 -0.18305146556746 0.132930266515316
382 box10x10 -0.18305146556746 0.132930266515316
383 box10x10 -0.18305146556746 0.132930266515316
384 box10x10 -0.18305146556746 0.132930266515316
385 box10x10 -0.18305146556746 0.132930266515316
386 box10x10 -0.18305146556746 0.132860446932314
387 box10x10 -0.18305146556746 0.132860446932314
388 box10x10 -0.18305146556746 0.132860446932314
389 box10x10 -0.18305146556746 0.132860446932314
390 box10x10 -0.18305146556746 0.132858656226574
391 box10x10 -0.18305146556746 0.132858656226574
392 box10x10 -0.18305146556746 0.132858656226574
393 box10x10 -0.18305146556746 0.132858656226574
394 box10x10 -0.18305146556746 0.132858656226574
395 box10x10 -0.18305146556746 0.132858656226574
396 box10x10 -0.18305146556746 0.132858656226574
397 box10x10 -0.18305146556746 0.132858656226574
398 box10x10 -0.18305146556746 0.132858656226574
399 box10x10 -0.18305146556746 0.132858656226574
400 box10x10 -0.18305146556746 0.132858656226574
401 box10x10 -0.18305146556746 0.132858656226574
402 box10x10 -0.18305146556746 0.132858656226574
403 box10x10 -0.18305146556746 0.132858656226574
404 box10x10 -0.18305146556746 0.132858656226574
405 box10x10 -0.18305146556746 0.132858656226574
406 box10x10 -0.18305146556746 0.132858656226574
407 box10x10 -0.18305146556746 0.132858656226574
408 box10x10 -0.18305146556746 0.132858656226574
409 box10x10 -0.18305146556746 0.132858656226574
410 box10x10 -0.18305146556746 0.132858656226574
411 box10x10 -0.18305146556746 0.132858656226574
412 box10x10 -0.18305146556746 0.132858656226574
413 box10x10 -0.18305146556746 0.132858656226574
414 box10x10 -0.18305146556746 0.132858656226574
415 box10x10 -0.18305146556746 0.132858656226574
416 box10x10 -0.18305146556746 0.13284086464281
417 box10x10 -0.18305146556746 0.13284086464281
418 box10x10 -0.18305146556746 0.13284086464281
419 box10x10 -0.18305146556746 0.13284086464281
420 box10x10 -0.18305146556746 0.13284086464281
421 box10x10 -0.18305146556746 0.13284086464281
422 box10x10 -0.18305146556746 0.13284086464281
423 box10x10 -0.18305146556746 0.13284086464281
424 box10x10 -0.18305146556746 0.13284086464281
425 box10x10 -0.18305146556746 0.13284086464281
426 box10x10 -0.18305146556746 0.13284086464281
427 box10x10 -0.18305146556746 0.13284086464281
428 box10x10 -0.18305146556746 0.13284086464281
429 box10x10 -0.18305146556746 0.13284086464281
430 box10x10 -0.18305146556746 0.13284086464281
431 box10x10 -0.18305146556746 0.13284086464281
432 box10x10 -0.18305146556746 0.13284086464281
433 box10x10 -0.18305146556746 0.13284086464281
434 box10x10 -0.18305146556746 0.13284086464281
435 box10x10 -0.18305146556746 0.13284086464281
436 box10x10 -0.18305146556746 0.13284086464281
437 box10x10 -0.18305146556746 0.13284086464281
438 box10x10 -0.18305146556746 0.13284086464281
439 box10x10 -0.18305146556746 0.13284086464281
440 box10x10 -0.18305146556746 0.13284086464281
441 box10x10 -0.18305146556746 0.13284086464281
442 box10x10 -0.18305146556746 0.13284086464281
443 box10x10 -0.18305146556746 0.13284086464281
444 box10x10 -0.18305146556746 0.13284086464281
445 box10x10 -0.18305146556746 0.13284086464281
446 box10x10 -0.18305146556746 0.13284086464281
447 box10x10 -0.18305146556746 0.13284086464281
448 box10x10 -0.18305146556746 0.13284086464281
449 box10x10 -0.18305146556746 0.13284086464281
450 box10x10 -0.18305146556746 0.13284086464281
451 box10x10 -0.18305146556746 0.13284086464281
452 box10x10 -0.18305146556746 0.13284086464281
453 box10x10 -0.18305146556746 0.13284086464281
454 box10x10 -0.18305146556746 0.13284086464281
455 box10x10 -0.18305146556746 0.13284086464281
456 box10x10 -0.18305146556746 0.13284086464281
457 box10x10 -0.18305146556746 0.13284086464281
458 box10x10 -0.18305146556746 0.13284086464281
459 box10x10 -0.18305146556746 0.13284086464281
460 box10x10 -0.18305146556746 0.13284086464281
461 box10x10 -0.18305146556746 0.13284086464281
462 box10x10 -0.18305146556746 0.13284086464281
463 box10x10 -0.18305146556746 0.13284086464281
464 box10x10 -0.18305146556746 0.13284086464281
465 box10x10 -0.18305146556746 0.13284086464281
466 box10x10 -0.18305146556746 0.13284086464281
467 box10x10 -0.18305146556746 0.13284086464281
468 box10x10 -0.18305146556746 0.13284086464281
469 box10x10 -0.18305146556746 0.13284086464281
470 box10x10 -0.18305146556746 0.13284086464281
471 box10x10 -0.18305146556746 0.13284086464281
472 box10x10 -0.18305146556746 0.13284086464281
473 box10x10 -0.18305146556746 0.13284086464281
474 box10x10 -0.18305146556746 0.13284086464281
475 box10x10 -0.18305146556746 0.13284086464281
476 box10x10 -0.18305146556746 0.13284086464281
477 box10x10 -0.18305146556746 0.13284086464281
478 box10x10 -0.18305146556746 0.13284086464281
479 box10x10 -0.18305146556746 0.13284086464281
480 box10x10 -0.18305146556746 0.13284086464281
481 box10x10 -0.18305146556746 0.13284086464281
482 box10x10 -0.18305146556746 0.13284086464281
483 box10x10 -0.18305146556746 0.13284086464281
484 box10x10 -0.18305146556746 0.13284086464281
485 box10x10 -0.18305146556746 0.13284086464281
486 box10x10 -0.18305146556746 0.13284086464281
487 box10x10 -0.18305146556746 0.13284086464281
488 box10x10 -0.18305146556746 0.13284086464281
489 box10x10 -0.18305146556746 0.13284086464281
490 box10x10 -0.18305146556746 0.13284086464281
491 box10x10 -0.18305146556746 0.13284086464281
492 box10x10 -0.18305146556746 0.13284086464281
493 box10x10 -0.18305146556746 0.13284086464281
494 box10x10 -0.18305146556746 0.13284086464281
495 box10x10 -0.18305146556746 0.13284086464281
496 box10x10 -0.18305146556746 0.13284086464281
497 box10x10 -0.18305146556746 0.13284086464281
498 box10x10 -0.18305146556746 0.13284086464281
499 box10x10 -0.18305146556746 0.13284086464281
500 box10x10 -0.18305146556746 0.13284086464281
501 box10x10 -0.18305146556746 0.128874568546043
1 box5x5 -0.113442479129079 0.0418470304450839
2 box5x5 -0.125437684478054 0.0387650398174584
3 box5x5 -0.125437684478054 0.0387650398174584
4 box5x5 -0.132410295487976 0.040496618121574
5 box5x5 -0.132410295487976 0.040496618121574
6 box5x5 -0.132410295487976 0.040496618121574
7 box5x5 -0.132410295487976 0.040496618121574
8 box5x5 -0.1386202238499 0.0394059411272633
9 box5x5 -0.1386202238499 0.0374821814611612
10 box5x5 -0.1386202238499 0.0374821814611612
11 box5x5 -0.143905418532179 0.0353684684235545
12 box5x5 -0.146517525929283 0.0331333083702033
13 box5x5 -0.146517525929283 0.034037564387059
14 box5x5 -0.148322907931338 0.0321931706477758
15 box5x5 -0.148322907931338 0.0321931706477758
16 box5x5 -0.148322907931338 0.0321931706477758
17 box5x5 -0.153901706189156 0.0307894436946011
18 box5x5 -0.153901706189156 0.0307894436946011
19 box5x5 -0.153901706189156 0.0307894436946011
20 box5x5 -0.153901706189156 0.0307894436946011
21 box5x5 -0.16082219493977 0.0305462405664474
22 box5x5 -0.16082219493977 0.0305462405664474
23 box5x5 -0.16082219493977 0.0305462405664474
24 box5x5 -0.16082219493977 0.0305462405664474
25 box5x5 -0.165571246280384 0.0305177282747648
26 box5x5 -0.165571246280384 0.0304541731482488
27 box5x5 -0.168540362454373 0.0317076060626195
28 box5x5 -0.168540362454373 0.0317076060626195
29 box5x5 -0.168540362454373 0.0317076060626195
30 box5x5 -0.168540362454373 0.0471140053793473
31 box5x5 -0.168540362454373 0.0471140053793473
32 box5x5 -0.168540362454373 0.0471140053793473
33 box5x5 -0.179791357391957 0.0433912822552637
34 box5x5 -0.179791357391957 0.0433912822552637
35 box5x5 -0.18903664343743 0.0424846796492589
36 box5x5 -0.18903664343743 0.0388709789801512
37 box5x5 -0.18903664343743 0.0388709789801512
38 box5x5 -0.18903664343743 0.0388709789801512
39 box5x5 -0.18903664343743 0.0388709789801512
40 box5x5 -0.21306556135046 0.0400120733158982
41 box5x5 -0.21306556135046 0.0400120733158982
42 box5x5 -0.21306556135046 0.0400120733158982
43 box5x5 -0.21306556135046 0.0400120733158982
44 box5x5 -0.21306556135046 0.0400120733158982
45 box5x5 -0.21306556135046 0.0400120733158982
46 box5x5 -0.21306556135046 0.0400120733158982
47 box5x5 -0.21306556135046 0.0426719749004192
48 box5x5 -0.21306556135046 0.0426719749004192
49 box5x5 -0.21306556135046 0.0426719749004192
50 box5x5 -0.21306556135046 0.0426719749004192
51 box5x5 -0.21306556135046 0.0426719749004192
52 box5x5 -0.213286886072541 0.0413412106946868
53 box5x5 -0.213286886072541 0.0413412106946868
54 box5x5 -0.213286886072541 0.0413412106946868
55 box5x5 -0.213286886072541 0.0394867935609353
56 box5x5 -0.213286886072541 0.0386982412637902
57 box5x5 -0.213286886072541 0.0386982412637902
58 box5x5 -0.213286886072541 0.0386982412637902
59 box5x5 -0.236947165512129 0.043320650472926
60 box5x5 -0.236947165512129 0.043320650472926
61 box5x5 -0.236947165512129 0.043320650472926
62 box5x5 -0.236947165512129 0.0396987219508214
63 box5x5 -0.236947165512129 0.0396987219508214
64 box5x5 -0.236947165512129 0.0396987219508214
65 box5x5 -0.236947165512129 0.0396987219508214
66 box5x5 -0.236947165512129 0.0396987219508214
67 box5x5 -0.236947165512129 0.0396987219508214
68 box5x5 -0.236947165512129 0.0396987219508214
69 box5x5 -0.236947165512129 0.0396987219508214
70 box5x5 -0.236947165512129 0.0396987219508214
71 box5x5 -0.236947165512129 0.0396987219508214
72 box5x5 -0.236947165512129 0.0396987219508214
73 box5x5 -0.236947165512129 0.0396987219508214
74 box5x5 -0.236947165512129 0.0396987219508214
75 box5x5 -0.236947165512129 0.0396987219508214
76 box5x5 -0.236947165512129 0.0396987219508214
77 box5x5 -0.236947165512129 0.0396987219508214
78 box5x5 -0.236947165512129 0.0396987219508214
79 box5x5 -0.236947165512129 0.0396987219508214
80 box5x5 -0.236947165512129 0.0392553706908923
81 box5x5 -0.236947165512129 0.0392553706908923
82 box5x5 -0.236947165512129 0.0392553706908923
83 box5x5 -0.236947165512129 0.0392553706908923
84 box5x5 -0.236947165512129 0.0392553706908923
85 box5x5 -0.236947165512129 0.0392553706908923
86 box5x5 -0.236947165512129 0.0362252717461022
87 box5x5 -0.236947165512129 0.0362252717461022
88 box5x5 -0.236947165512129 0.0362252717461022
89 box5x5 -0.236947165512129 0.0362252717461022
90 box5x5 -0.236947165512129 0.0362252717461022
91 box5x5 -0.236947165512129 0.0362252717461022
92 box5x5 -0.236947165512129 0.0362252717461022
93 box5x5 -0.236947165512129 0.0362252717461022
94 box5x5 -0.236947165512129 0.0362252717461022
95 box5x5 -0.236947165512129 0.0362252717461022
96 box5x5 -0.236947165512129 0.0362252717461022
97 box5x5 -0.236947165512129 0.0362252717461022
98 box5x5 -0.236947165512129 0.0362252717461022
99 box5x5 -0.236947165512129 0.0362252717461022
100 box5x5 -0.239006630009679 0.0362252777148304
101 box5x5 -0.239006630009679 0.0362252777148304
102 box5x5 -0.239006630009679 0.0362252777148304
103 box5x5 -0.239006630009679 0.0362252777148304
104 box5x5 -0.239006630009679 0.0358182910008331
105 box5x5 -0.239006630009679 0.0349105056419994
106 box5x5 -0.239006630009679 0.0349105056419994
107 box5x5 -0.239006630009679 0.0349105056419994
108 box5x5 -0.239006630009679 0.0349105056419994
109 box5x5 -0.239006630009679 0.0349105056419994
110 box5x5 -0.239006630009679 0.0349105056419994
111 box5x5 -0.239006630009679 0.0349105056419994
112 box5x5 -0.239006630009679 0.0349105056419994
113 box5x5 -0.239006630009679 0.0349105056419994
114 box5x5 -0.239006630009679 0.0349105056419994
115 box5x5 -0.239006630009679 0.0349105056419994
116 box5x5 -0.239006630009679 0.0349105056419994
117 box5x5 -0.239006630009679 0.0349105056419994
118 box5x5 -0.239006630009679 0.0349105056419994
119 box5x5 -0.239240368122304 0.0347777697458673
120 box5x5 -0.239240368122304 0.0347777697458673
121 box5x5 -0.239240368122304 0.0347777697458673
122 box5x5 -0.239240368122304 0.0347777697458673
123 box5x5 -0.239240368122304 0.0347777697458673
124 box5x5 -0.239240368122304 0.0347777697458673
125 box5x5 -0.239240368122304 0.0347777697458673
126 box5x5 -0.239240368122304 0.0347777697458673
127 box5x5 -0.239240368122304 0.0347777697458673
128 box5x5 -0.239240368122304 0.0347777697458673
129 box5x5 -0.250864657470314 0.0357439319959789
130 box5x5 -0.250864657470314 0.0357439319959789
131 box5x5 -0.250864657470314 0.0357439319959789
132 box5x5 -0.250864657470314 0.0357439319959789
133 box5x5 -0.250864657470314 0.0357439319959789
134 box5x5 -0.250864657470314 0.0357439319959789
135 box5x5 -0.250864657470314 0.0357439319959789
136 box5x5 -0.250864657470314 0.0357439319959789
137 box5x5 -0.250864657470314 0.0357439319959789
138 box5x5 -0.250864657470314 0.0357439319959789
139 box5x5 -0.250864657470314 0.0357439319959789
140 box5x5 -0.250864657470314 0.0357439319959789
141 box5x5 -0.250864657470314 0.0357439319959789
142 box5x5 -0.250864657470314 0.0357439319959789
143 box5x5 -0.250864657470314 0.0357439319959789
144 box5x5 -0.250864657470314 0.0357439319959789
145 box5x5 -0.250864657470314 0.0357439319959789
146 box5x5 -0.250864657470314 0.0357439319959789
147 box5x5 -0.250864657470314 0.0357439319959789
148 box5x5 -0.250864657470314 0.0357439319959789
149 box5x5 -0.250864657470314 0.0357439319959789
150 box5x5 -0.250864657470314 0.0357439319959789
151 box5x5 -0.250864657470314 0.0357439319959789
152 box5x5 -0.250864657470314 0.0357439319959789
153 box5x5 -0.250864657470314 0.0357439319959789
154 box5x5 -0.250864657470314 0.0357439319959789
155 box5x5 -0.250864657470314 0.0357439319959789
156 box5x5 -0.250864657470314 0.0357439319959789
157 box5x5 -0.250864657470314 0.0357439319959789
158 box5x5 -0.250864657470314 0.0335119547714048
159 box5x5 -0.250864657470314 0.0335119547714048
160 box5x5 -0.250864657470314 0.0335119547714048
161 box5x5 -0.257156559477792 0.0329545818912579
162 box5x5 -0.257156559477792 0.0329545818912579
163 box5x5 -0.257156559477792 0.0329545818912579
164 box5x5 -0.257156559477792 0.0329545818912579
165 box5x5 -0.257156559477792 0.0329545818912579
166 box5x5 -0.257156559477792 0.0329545818912579
167 box5x5 -0.257156559477792 0.0329545818912579
168 box5x5 -0.257156559477792 0.0329545818912579
169 box5x5 -0.257156559477792 0.0329545818912579
170 box5x5 -0.257156559477792 0.0329545818912579
171 box5x5 -0.257156559477792 0.0329545818912579
172 box5x5 -0.257156559477792 0.0329545818912579
173 box5x5 -0.257156559477792 0.0329545818912579
174 box5x5 -0.257156559477792 0.0329545818912579
175 box5x5 -0.257156559477792 0.0329545818912579
176 box5x5 -0.257156559477792 0.0329545818912579
177 box5x5 -0.257156559477792 0.0329545818912579
178 box5x5 -0.257156559477792 0.0329545818912579
179 box5x5 -0.257156559477792 0.0329545818912579
180 box5x5 -0.257156559477792 0.0329545818912579
181 box5x5 -0.257156559477792 0.0329545818912579
182 box5x5 -0.257156559477792 0.0329545818912579
183 box5x5 -0.257156559477792 0.0329545818912579
184 box5x5 -0.257156559477792 0.0329545818912579
185 box5x5 -0.257156559477792 0.0329545818912579
186 box5x5 -0.257156559477792 0.0329545818912579
187 box5x5 -0.257156559477792 0.0329545818912579
188 box5x5 -0.257156559477792 0.0329545818912579
189 box5x5 -0.257156559477792 0.0363828203483631
190 box5x5 -0.257156559477792 0.0363828203483631
191 box5x5 -0.257156559477792 0.0363828203483631
192 box5x5 -0.257156559477792 0.0363828203483631
193 box5x5 -0.257156559477792 0.0363828203483631
194 box5x5 -0.257156559477792 0.0363828203483631
195 box5x5 -0.257156559477792 0.0363828203483631
196 box5x5 -0.257156559477792 0.0363828203483631
197 box5x5 -0.257156559477792 0.0363828203483631
198 box5x5 -0.257156559477792 0.0363828203483631
199 box5x5 -0.257156559477792 0.0363828203483631
200 box5x5 -0.257156559477792 0.0363828203483631
201 box5x5 -0.257156559477792 0.0363828203483631
202 box5x5 -0.257156559477792 0.0363828203483631
203 box5x5 -0.257156559477792 0.0363828203483631
204 box5x5 -0.257156559477792 0.0363828203483631
205 box5x5 -0.257156559477792 0.0363828203483631
206 box5x5 -0.257156559477792 0.0363828203483631
207 box5x5 -0.257156559477792 0.0363828203483631
208 box5x5 -0.257156559477792 0.0363828203483631
209 box5x5 -0.257156559477792 0.0363828203483631
210 box5x5 -0.257156559477792 0.0363828203483631
211 box5x5 -0.257156559477792 0.0363828203483631
212 box5x5 -0.257156559477792 0.0363828203483631
213 box5x5 -0.257156559477792 0.0363828203483631
214 box5x5 -0.257156559477792 0.0363828203483631
215 box5x5 -0.257156559477792 0.0363828203483631
216 box5x5 -0.257156559477792 0.0363828203483631
217 box5x5 -0.257156559477792 0.0363828203483631
218 box5x5 -0.257156559477792 0.0357812387775961
219 box5x5 -0.257156559477792 0.0357812387775961
220 box5x5 -0.257156559477792 0.0357812387775961
221 box5x5 -0.257156559477792 0.0357812387775961
222 box5x5 -0.257156559477792 0.0357812387775961
223 box5x5 -0.257156559477792 0.0357812387775961
224 box5x5 -0.257156559477792 0.0357812387775961
225 box5x5 -0.257156559477792 0.0357812387775961
226 box5x5 -0.257156559477792 0.0357812387775961
227 box5x5 -0.257156559477792 0.0357812387775961
228 box5x5 -0.257156559477792 0.0357812387775961
229 box5x5 -0.257156559477792 0.0357812387775961
230 box5x5 -0.257156559477792 0.0357812387775961
231 box5x5 -0.257156559477792 0.0357812387775961
232 box5x5 -0.257156559477792 0.0357812387775961
233 box5x5 -0.257156559477792 0.0357812387775961
234 box5x5 -0.257156559477792 0.0357812387775961
235 box5x5 -0.257156559477792 0.0357812387775961
236 box5x5 -0.257156559477792 0.0272575096204322
237 box5x5 -0.257156559477792 0.0272575096204322
238 box5x5 -0.257156559477792 0.0272575096204322
239 box5x5 -0.257156559477792 0.0272575096204322
240 box5x5 -0.257156559477792 0.0272575096204322
241 box5x5 -0.257156559477792 0.0272575096204322
242 box5x5 -0.257156559477792 0.0272575096204322
243 box5x5 -0.257156559477792 0.0263527943694193
244 box5x5 -0.257156559477792 0.0263527943694193
245 box5x5 -0.257156559477792 0.0263527943694193
246 box5x5 -0.257156559477792 0.0263527943694193
247 box5x5 -0.257156559477792 0.0263527943694193
248 box5x5 -0.257156559477792 0.0263527943694193
249 box5x5 -0.257156559477792 0.0263527943694193
250 box5x5 -0.259071339777936 0.0264114108517608
251 box5x5 -0.259071339777936 0.0264114108517608
252 box5x5 -0.259071339777936 0.0264114108517608
253 box5x5 -0.259071339777936 0.0264114108517608
254 box5x5 -0.259071339777936 0.0264114108517608
255 box5x5 -0.259071339777936 0.0264114108517608
256 box5x5 -0.259071339777936 0.0264114108517608
257 box5x5 -0.259071339777936 0.0264114108517608
258 box5x5 -0.259071339777936 0.0264114108517608
259 box5x5 -0.259071339777936 0.0264114108517608
260 box5x5 -0.259071339777936 0.0264114108517608
261 box5x5 -0.259071339777936 0.0264114108517608
262 box5x5 -0.259071339777936 0.0264114108517608
263 box5x5 -0.259071339777936 0.0264114108517608
264 box5x5 -0.259071339777936 0.0264114108517608
265 box5x5 -0.259071339777936 0.0239035191127125
266 box5x5 -0.259071339777936 0.0239035191127125
267 box5x5 -0.259071339777936 0.0199214442755535
268 box5x5 -0.259071339777936 0.0199214442755535
269 box5x5 -0.259071339777936 0.0183785443361232
270 box5x5 -0.259071339777936 0.0183785443361232
271 box5x5 -0.26098612007808 0.0176710727738287
272 box5x5 -0.26098612007808 0.0176710727738287
273 box5x5 -0.26098612007808 0.0176710727738287
274 box5x5 -0.26098612007808 0.0176710727738287
275 box5x5 -0.26098612007808 0.0176710727738287
276 box5x5 -0.26098612007808 0.0176710727738287
277 box5x5 -0.26098612007808 0.0176710727738287
278 box5x5 -0.26098612007808 0.0225268726212256
279 box5x5 -0.26098612007808 0.0225268726212256
280 box5x5 -0.26098612007808 0.0225268726212256
281 box5x5 -0.26098612007808 0.0231029294588778
282 box5x5 -0.26098612007808 0.0231029294588778
283 box5x5 -0.26098612007808 0.0231029294588778
284 box5x5 -0.26098612007808 0.0231029294588778
285 box5x5 -0.26098612007808 0.0231029294588778
286 box5x5 -0.26098612007808 0.0231029294588778
287 box5x5 -0.26098612007808 0.0231029294588778
288 box5x5 -0.26098612007808 0.0231029294588778
289 box5x5 -0.26098612007808 0.0231029294588778
290 box5x5 -0.26098612007808 0.0231029294588778
291 box5x5 -0.26098612007808 0.0231029294588778
292 box5x5 -0.26098612007808 0.0231029294588778
293 box5x5 -0.26098612007808 0.0231029294588778
294 box5x5 -0.26098612007808 0.0231029294588778
295 box5x5 -0.26098612007808 0.0231029294588778
296 box5x5 -0.26098612007808 0.0231029294588778
297 box5x5 -0.26098612007808 0.0231029294588778
298 box5x5 -0.26098612007808 0.0231029294588778
299 box5x5 -0.26098612007808 0.0231029294588778
300 box5x5 -0.26098612007808 0.0231029294588778
301 box5x5 -0.26098612007808 0.0231029294588778
302 box5x5 -0.26098612007808 0.0231029294588778
303 box5x5 -0.26098612007808 0.0231029294588778
304 box5x5 -0.26098612007808 0.0231029294588778
305 box5x5 -0.26098612007808 0.0231029294588778
306 box5x5 -0.26098612007808 0.0231029294588778
307 box5x5 -0.26098612007808 0.0231029294588778
308 box5x5 -0.26098612007808 0.0231029294588778
309 box5x5 -0.26098612007808 0.0231029294588778
310 box5x5 -0.26098612007808 0.0231029294588778
311 box5x5 -0.26098612007808 0.0231029294588778
312 box5x5 -0.26098612007808 0.0231029294588778
313 box5x5 -0.26098612007808 0.0231029294588778
314 box5x5 -0.26098612007808 0.0231029294588778
315 box5x5 -0.26098612007808 0.0231029294588778
316 box5x5 -0.26098612007808 0.0231029294588778
317 box5x5 -0.26098612007808 0.0231029294588778
318 box5x5 -0.26098612007808 0.0231029294588778
319 box5x5 -0.26098612007808 0.0231029294588778
320 box5x5 -0.26098612007808 0.0231029294588778
321 box5x5 -0.26098612007808 0.0231029294588778
322 box5x5 -0.26098612007808 0.0231029294588778
323 box5x5 -0.26098612007808 0.0231029294588778
324 box5x5 -0.26098612007808 0.0231029294588778
325 box5x5 -0.26098612007808 0.0231029294588778
326 box5x5 -0.26098612007808 0.0231029294588778
327 box5x5 -0.26098612007808 0.0231029294588778
328 box5x5 -0.26098612007808 0.0231029294588778
329 box5x5 -0.26098612007808 0.0224855334308288
330 box5x5 -0.26098612007808 0.0224855334308288
331 box5x5 -0.26098612007808 0.0224855334308288
332 box5x5 -0.26098612007808 0.0224855334308288
333 box5x5 -0.26098612007808 0.0224855334308288
334 box5x5 -0.26098612007808 0.0224855334308288
335 box5x5 -0.26098612007808 0.0224855334308288
336 box5x5 -0.26098612007808 0.0224855334308288
337 box5x5 -0.26098612007808 0.0224855334308288
338 box5x5 -0.26098612007808 0.0224855334308288
339 box5x5 -0.26098612007808 0.0224855334308288
340 box5x5 -0.26098612007808 0.0224855334308288
341 box5x5 -0.26098612007808 0.0224855334308288
342 box5x5 -0.26098612007808 0.0224855334308288
343 box5x5 -0.26098612007808 0.0224855334308288
344 box5x5 -0.26098612007808 0.0224855334308288
345 box5x5 -0.26098612007808 0.0224855334308288
346 box5x5 -0.26098612007808 0.0224855334308288
347 box5x5 -0.26098612007808 0.0224855334308288
348 box5x5 -0.26098612007808 0.0224855334308288
349 box5x5 -0.26098612007808 0.0278139270941062
350 box5x5 -0.26098612007808 0.0278139270941062
351 box5x5 -0.26098612007808 0.0278139270941062
352 box5x5 -0.26098612007808 0.0278139270941062
353 box5x5 -0.26098612007808 0.0278139270941062
354 box5x5 -0.26098612007808 0.0278139270941062
355 box5x5 -0.26098612007808 0.0278139270941062
356 box5x5 -0.26098612007808 0.0278139270941062
357 box5x5 -0.26098612007808 0.0278139270941062
358 box5x5 -0.26098612007808 0.0278139270941062
359 box5x5 -0.26098612007808 0.0278139270941062
360 box5x5 -0.26098612007808 0.0278139270941062
361 box5x5 -0.26098612007808 0.0278139270941062
362 box5x5 -0.26098612007808 0.0278139270941062
363 box5x5 -0.26098612007808 0.0278139270941062
364 box5x5 -0.26098612007808 0.0278139270941062
365 box5x5 -0.26098612007808 0.0278139270941062
366 box5x5 -0.26098612007808 0.0278139270941062
367 box5x5 -0.26098612007808 0.0278139270941062
368 box5x5 -0.26098612007808 0.0278139270941062
369 box5x5 -0.26098612007808 0.0278139270941062
370 box5x5 -0.26098612007808 0.0278139270941062
371 box5x5 -0.26098612007808 0.0278139270941062
372 box5x5 -0.26098612007808 0.0278139270941062
373 box5x5 -0.26098612007808 0.0278139270941062
374 box5x5 -0.26098612007808 0.0278139270941062
375 box5x5 -0.26098612007808 0.0278139270941062
376 box5x5 -0.26098612007808 0.0278139270941062
377 box5x5 -0.26098612007808 0.0278139270941062
378 box5x5 -0.26098612007808 0.0278139270941062
379 box5x5 -0.26098612007808 0.0278139270941062
380 box5x5 -0.26098612007808 0.0278139270941062
381 box5x5 -0.26098612007808 0.0278139270941062
382 box5x5 -0.26098612007808 0.0278139270941062
383 box5x5 -0.26098612007808 0.0278139270941062
384 box5x5 -0.271190789719917 0.0274582955057634
385 box5x5 -0.271190789719917 0.0274582955057634
386 box5x5 -0.271190789719917 0.0274582955057634
387 box5x5 -0.271190789719917 0.0274582955057634
388 box5x5 -0.271190789719917 0.0274582955057634
389 box5x5 -0.271190789719917 0.0274582955057634
390 box5x5 -0.271190789719917 0.0274582955057634
391 box5x5 -0.271190789719917 0.0274582955057634
392 box5x5 -0.271190789719917 0.0274582955057634
393 box5x5 -0.271190789719917 0.0274582955057634
394 box5x5 -0.271190789719917 0.0274582955057634
395 box5x5 -0.271190789719917 0.0274582955057634
396 box5x5 -0.271190789719917 0.0271831655035627
397 box5x5 -0.271190789719917 0.0271831655035627
398 box5x5 -0.271190789719917 0.0271831655035627
399 box5x5 -0.271190789719917 0.0271831655035627
400 box5x5 -0.271190789719917 0.0271831655035627
401 box5x5 -0.271190789719917 0.0271831655035627
402 box5x5 -0.271190789719917 0.0271831655035627
403 box5x5 -0.271190789719917 0.0271831655035627
404 box5x5 -0.271190789719917 0.0360556741263435
405 box5x5 -0.271190789719917 0.0360556741263435
406 box5x5 -0.271190789719917 0.0360556741263435
407 box5x5 -0.271190789719917 0.0466911554152752
408 box5x5 -0.271190789719917 0.0466911554152752
409 box5x5 -0.271190789719917 0.0466911554152752
410 box5x5 -0.271190789719917 0.0466911554152752
411 box5x5 -0.271190789719917 0.0466911554152752
412 box5x5 -0.271190789719917 0.0466911554152752
413 box5x5 -0.271190789719917 0.0466911554152752
414 box5x5 -0.271190789719917 0.0466911554152752
415 box5x5 -0.271190789719917 0.0466911554152752
416 box5x5 -0.271190789719917 0.0466911554152752
417 box5x5 -0.271190789719917 0.0466911554152752
418 box5x5 -0.271190789719917 0.0466911554152752
419 box5x5 -0.271190789719917 0.0466911554152752
420 box5x5 -0.271190789719917 0.0466911554152752
421 box5x5 -0.271190789719917 0.0466911554152752
422 box5x5 -0.271190789719917 0.0466911554152752
423 box5x5 -0.271190789719917 0.0466911554152752
424 box5x5 -0.271190789719917 0.0466911554152752
425 box5x5 -0.271190789719917 0.0466911554152752
426 box5x5 -0.271190789719917 0.0466911554152752
427 box5x5 -0.273906022588834 0.046858612226501
428 box5x5 -0.273906022588834 0.046858612226501
429 box5x5 -0.273906022588834 0.046858612226501
430 box5x5 -0.273906022588834 0.046858612226501
431 box5x5 -0.273906022588834 0.046858612226501
432 box5x5 -0.273906022588834 0.046858612226501
433 box5x5 -0.273906022588834 0.046858612226501
434 box5x5 -0.273906022588834 0.046858612226501
435 box5x5 -0.273906022588834 0.046858612226501
436 box5x5 -0.273906022588834 0.046858612226501
437 box5x5 -0.273906022588834 0.046858612226501
438 box5x5 -0.273906022588834 0.046858612226501
439 box5x5 -0.273906022588834 0.046858612226501
440 box5x5 -0.273906022588834 0.046858612226501
441 box5x5 -0.273906022588834 0.046858612226501
442 box5x5 -0.273906022588834 0.046858612226501
443 box5x5 -0.273906022588834 0.046858612226501
444 box5x5 -0.273906022588834 0.046858612226501
445 box5x5 -0.273906022588834 0.046858612226501
446 box5x5 -0.273906022588834 0.046858612226501
447 box5x5 -0.273906022588834 0.046858612226501
448 box5x5 -0.273906022588834 0.046858612226501
449 box5x5 -0.273906022588834 0.046858612226501
450 box5x5 -0.273906022588834 0.046858612226501
451 box5x5 -0.273906022588834 0.046858612226501
452 box5x5 -0.273906022588834 0.046858612226501
453 box5x5 -0.273906022588834 0.046858612226501
454 box5x5 -0.273906022588834 0.046858612226501
455 box5x5 -0.273906022588834 0.046858612226501
456 box5x5 -0.273906022588834 0.046858612226501
457 box5x5 -0.273906022588834 0.046858612226501
458 box5x5 -0.273906022588834 0.046858612226501
459 box5x5 -0.273906022588834 0.046858612226501
460 box5x5 -0.273906022588834 0.046858612226501
461 box5x5 -0.273906022588834 0.046858612226501
462 box5x5 -0.273906022588834 0.046858612226501
463 box5x5 -0.273906022588834 0.046858612226501
464 box5x5 -0.273906022588834 0.046858612226501
465 box5x5 -0.273906022588834 0.046858612226501
466 box5x5 -0.273906022588834 0.046858612226501
467 box5x5 -0.273906022588834 0.046858612226501
468 box5x5 -0.273906022588834 0.046858612226501
469 box5x5 -0.273906022588834 0.046858612226501
470 box5x5 -0.273906022588834 0.046858612226501
471 box5x5 -0.273906022588834 0.046858612226501
472 box5x5 -0.273906022588834 0.046858612226501
473 box5x5 -0.273906022588834 0.046858612226501
474 box5x5 -0.273906022588834 0.046858612226501
475 box5x5 -0.273906022588834 0.046858612226501
476 box5x5 -0.273906022588834 0.046858612226501
477 box5x5 -0.273906022588834 0.046858612226501
478 box5x5 -0.273906022588834 0.046858612226501
479 box5x5 -0.273906022588834 0.0496776224094645
480 box5x5 -0.273906022588834 0.0496776224094645
481 box5x5 -0.273906022588834 0.0496776224094645
482 box5x5 -0.273906022588834 0.0614169087526764
483 box5x5 -0.273906022588834 0.0614169087526764
484 box5x5 -0.273906022588834 0.0614169087526764
485 box5x5 -0.273906022588834 0.0614169087526764
486 box5x5 -0.273906022588834 0.0614169087526764
487 box5x5 -0.273906022588834 0.0614169087526764
488 box5x5 -0.273906022588834 0.0614169087526764
489 box5x5 -0.273906022588834 0.0614169087526764
490 box5x5 -0.273906022588834 0.0614169087526764
491 box5x5 -0.273906022588834 0.0614169087526764
492 box5x5 -0.273906022588834 0.0614169087526764
493 box5x5 -0.273906022588834 0.0614169087526764
494 box5x5 -0.273906022588834 0.0614169087526764
495 box5x5 -0.273906022588834 0.0614169087526764
496 box5x5 -0.273906022588834 0.0614169087526764
497 box5x5 -0.273906022588834 0.0614169087526764
498 box5x5 -0.273906022588834 0.0614169087526764
499 box5x5 -0.273906022588834 0.0614169087526764
500 box5x5 -0.273906022588834 0.0614169087526764
501 box5x5 -0.273906022588834 0.0597788293159052

